Quantum Multiple-Valued Decision Diagrams in Graphical Calculi

Graphical calculi such as the ZH-calculus are powerful tools in the study and analysis of quantum processes, with links to other models of quantum computation such as quantum circuits, measurement-based computing, etc. A somewhat compact but systematic way to describe a quantum process is through the use of quantum multiple-valued decision diagrams (QMDDs), which have already been used for the synthesis of quantum circuits as well as for verification. We show in this paper how to turn a QMDD into an equivalent ZH-diagram, and vice-versa, and show how reducing a QMDD translates in the ZH-Calculus, hence allowing tools from one formalism to be used into the other.

==> figures/D-decomp/D-decomp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.375) {};
		\node [style=none] (1)  at (-0.5, -0.125) {};
		\node [style=none] (2)  at (0.5, 0.375) {};
		\node [style=none] (3)  at (0.5, -0.125) {};
		\node [style=none] (4)  at (0.0, 0.125) {$D$};
		\node [style=none] (5)  at (-0.125, -0.375) {};
		\node [style=none] (6)  at (-0.125, -0.125) {};
		\node [style=none] (7)  at (0.375, -0.125) {};
		\node [style=none] (8)  at (0.375, -0.375) {};
		\node [style=none] (9)  at (-0.375, -0.375) {};
		\node [style=none] (10)  at (-0.375, -0.125) {};
		\node [style=none] (11)  at (0.125, -0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (5.center) to (6.center);
		\draw (7.center) to (8.center);
		\draw (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/D-decomp/D-decomp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.5, 0.375) {};
		\node [style=none] (14)  at (-0.5, -0.125) {};
		\node [style=none] (15)  at (0.5, 0.375) {};
		\node [style=none] (16)  at (0.5, -0.125) {};
		\node [style=none] (17)  at (0.0, 0.125) {$D$};
		\node [style=none] (18)  at (-0.125, -0.375) {};
		\node [style=none] (19)  at (-0.125, -0.125) {};
		\node [style=none] (20)  at (0.375, -0.125) {};
		\node [style=none] (21)  at (0.375, -0.375) {};
		\node [style=dot] (22)  at (-0.375, -0.3) {};
		\node [style=none] (23)  at (-0.375, -0.125) {};
		\node [style=none] (24)  at (0.125, -0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (15.center);
		\draw (14.center) to (13.center);
		\draw (15.center) to (16.center);
		\draw (16.center) to (14.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (21.center);
		\draw (22) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/D-decomp/D-decomp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.438, 0.375) {};
		\node [style=none] (27)  at (-0.438, -0.125) {};
		\node [style=none] (28)  at (0.563, 0.375) {};
		\node [style=none] (29)  at (0.563, -0.125) {};
		\node [style=none] (30)  at (0.063, 0.125) {$D$};
		\node [style=none] (31)  at (-0.063, -0.375) {};
		\node [style=none] (32)  at (-0.063, -0.125) {};
		\node [style=none] (33)  at (0.438, -0.125) {};
		\node [style=none] (34)  at (0.438, -0.375) {};
		\node [style=dot] (35)  at (-0.313, -0.3) {};
		\node [style=none] (36)  at (-0.313, -0.125) {};
		\node [style=none] (37)  at (0.188, -0.25) {...};
		\node [style=none] (38)  at (-0.563, -0.3) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (28.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (27.center);
		\draw (31.center) to (32.center);
		\draw (33.center) to (34.center);
		\draw (35) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-spider-1/H-spider-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (0.0, 0.0) {$1$};
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, 0.5) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (4)  at (0.25, -0.5) {};
		\node [style=none] (5)  at (0.0, 0.5) {$\overset n{...}$};
		\node [style=none] (6)  at (0.0, -0.5) {$\underset m{...}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=270, out=90] (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-spider-1/H-spider-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (8)  at (-0.125, 0.0) {};
		\node [style=none] (9)  at (0.125, 0.5) {};
		\node [style=none] (10)  at (-0.375, 0.5) {};
		\node [style=none] (11)  at (-0.375, -0.5) {};
		\node [style=none] (12)  at (0.125, -0.5) {};
		\node [style=none] (13)  at (-0.125, 0.5) {$\overset n{...}$};
		\node [style=none] (14)  at (-0.125, -0.5) {$\underset m{...}$};
		\node [style=box] (15)  at (0.375, 0.0) {$1$};
		\node [style=box] (16)  at (0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (15);
		\draw [in=90, out=-90] (10.center) to (12.center);
		\draw [in=270, out=90] (11.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-spider-1/H-spider-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (18)  at (-0.125, 0.0) {};
		\node [style=none] (19)  at (0.125, 0.5) {};
		\node [style=none] (20)  at (-0.375, 0.5) {};
		\node [style=none] (21)  at (-0.375, -0.5) {};
		\node [style=none] (22)  at (0.125, -0.5) {};
		\node [style=none] (23)  at (-0.125, 0.5) {$\overset n{...}$};
		\node [style=none] (24)  at (-0.125, -0.5) {$\underset m{...}$};
		\node [style=white dot] (25)  at (0.375, 0.0) {};
		\node [style=box] (26)  at (0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (25);
		\draw [in=90, out=-90] (20.center) to (22.center);
		\draw [in=270, out=90] (21.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-spider-1/H-spider-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (28)  at (-0.075, 0.0) {};
		\node [style=none] (29)  at (0.175, 0.5) {};
		\node [style=none] (30)  at (-0.325, 0.5) {};
		\node [style=none] (31)  at (-0.325, -0.5) {};
		\node [style=none] (32)  at (0.175, -0.5) {};
		\node [style=none] (33)  at (-0.075, 0.5) {$\overset n{...}$};
		\node [style=none] (34)  at (-0.075, -0.5) {$\underset m{...}$};
		\node [style=dot] (35)  at (0.325, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (35);
		\draw [in=90, out=-90] (30.center) to (32.center);
		\draw [in=270, out=90] (31.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-spider-1/H-spider-1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.25, 0.5) {};
		\node [style=none] (39)  at (-0.25, 0.5) {};
		\node [style=none] (40)  at (-0.25, -0.5) {};
		\node [style=none] (41)  at (0.25, -0.5) {};
		\node [style=none] (42)  at (0.0, 0.5) {$\overset n{...}$};
		\node [style=none] (43)  at (0.0, -0.5) {$\underset m{...}$};
		\node [style=white dot] (44)  at (-0.25, 0.225) {};
		\node [style=white dot] (45)  at (0.25, 0.225) {};
		\node [style=white dot] (46)  at (-0.25, -0.225) {};
		\node [style=white dot] (47)  at (0.25, -0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38.center) to (45);
		\draw (39.center) to (44);
		\draw (46) to (40.center);
		\draw (47) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-0-to-terminal/QMDD-rule-0-to-terminal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.563, 0.1) {};
		\node [style=none] (1)  at (0.387, -0.2) {};
		\node [style=none] (2)  at (0.738, -0.2) {};
		\node [style=none] (3)  at (0.813, 0.6) {};
		\node [style=none] (4)  at (0.063, 0.6) {};
		\node [style=none] (5)  at (0.637, 0.475) {...};
		\node [style=none] (6)  at (0.012, 0.35) {$0$};
		\node [style=none] (8)  at (0.438, 0.6) {};
		\node [style=box] (12)  at (-0.113, -0.6) {$0$};
		\node [style=none] (13)  at (-0.563, -0.1) {};
		\node [style=none] (14)  at (-0.813, -0.35) {};
		\node [style=none] (17)  at (-0.663, -0.225) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-45] (0) to (2.center);
		\draw [in=90, out=-135] (0) to (1.center);
		\draw [in=60, out=-90] (3.center) to (0);
		\draw [in=150, out=-90, looseness=0.75] (4.center) to (0);
		\draw [in=105, out=-90] (8.center) to (0);
		\draw (12) to (14.center);
		\draw (13.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-0-to-terminal/QMDD-rule-0-to-terminal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (0.063, 0.6) {};
		\node [style=none] (24)  at (-0.063, 0.35) {$0$};
		\node [style=box] (26)  at (-0.113, -0.6) {$0$};
		\node [style=none] (27)  at (-0.563, -0.1) {};
		\node [style=none] (28)  at (-0.813, -0.35) {};
		\node [style=none] (29)  at (-0.662, -0.225) {\rotatebox{45}{...}};
		\node [style=white dot] (30)  at (0.563, 0.1) {};
		\node [style=none] (31)  at (0.387, -0.2) {};
		\node [style=none] (32)  at (0.737, -0.2) {};
		\node [style=none] (33)  at (0.813, 0.6) {};
		\node [style=none] (34)  at (0.637, 0.475) {...};
		\node [style=none] (35)  at (0.438, 0.6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=75, out=-90] (22.center) to (26);
		\draw (26) to (28.center);
		\draw (27.center) to (26);
		\draw [in=90, out=-45] (30) to (32.center);
		\draw [in=90, out=-135] (30) to (31.center);
		\draw [in=60, out=-90] (33.center) to (30);
		\draw [in=105, out=-90] (35.center) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-regrouping-general/QMDD-rule-regrouping-general_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot, inner sep=1pt] (0)  at (-0.4, 0.5) {$h$};
		\node [style=white dot, inner sep=1pt] (1)  at (0.4, 0.5) {$h$};
		\node [style=none] (4)  at (-0.65, 1.0) {};
		\node [style=none] (5)  at (-0.15, 1.0) {};
		\node [style=none] (6)  at (0.15, 1.0) {};
		\node [style=none] (7)  at (0.65, 1.0) {};
		\node [style=none] (8)  at (-0.4, 0.925) {...};
		\node [style=none] (9)  at (0.4, 0.925) {...};
		\node [style=none] (10)  at (-0.475, 0.175) {$a$};
		\node [style=none] (11)  at (-0.1, -0.25) {$a$};
		\node [style=white dot, inner sep=0pt] (13)  at (0.4, -0.5) {$h''$};
		\node [style=none] (14)  at (0.85, 0.0) {};
		\node [style=none] (15)  at (1.1, -0.25) {};
		\node [style=none] (16)  at (0.15, -1.0) {};
		\node [style=none] (17)  at (0.65, -1.0) {};
		\node [style=none] (18)  at (0.95, -0.125) {\rotatebox{-45}{...}};
		\node [style=none] (19)  at (-0.1, 0.3) {$b$};
		\node [style=none] (20)  at (0.525, 0.175) {$b$};
		\node [style=white dot, inner sep=0pt] (21)  at (-0.4, -0.5) {$h'$};
		\node [style=none] (22)  at (-0.85, 0.0) {};
		\node [style=none] (23)  at (-1.1, -0.25) {};
		\node [style=none] (24)  at (-0.15, -1.0) {};
		\node [style=none] (25)  at (-0.65, -1.0) {};
		\node [style=none] (26)  at (-0.95, -0.125) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (13);
		\draw (0) to (21);
		\draw (1) to (21);
		\draw (4.center) to (0);
		\draw (5.center) to (0);
		\draw (6.center) to (1);
		\draw (7.center) to (1);
		\draw (13) to (1);
		\draw (13) to (15.center);
		\draw (13) to (16.center);
		\draw (13) to (17.center);
		\draw (14.center) to (13);
		\draw (21) to (23.center);
		\draw (21) to (24.center);
		\draw (21) to (25.center);
		\draw (22.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-regrouping-general/QMDD-rule-regrouping-general_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot, inner sep=1pt] (27)  at (0.025, 0.5) {$h$};
		\node [style=none] (29)  at (-0.65, 1.0) {};
		\node [style=none] (30)  at (-0.15, 1.0) {};
		\node [style=none] (31)  at (0.15, 1.0) {};
		\node [style=none] (32)  at (0.65, 1.0) {};
		\node [style=none] (33)  at (-0.3, 0.925) {...};
		\node [style=none] (34)  at (0.3, 0.925) {...};
		\node [style=none] (35)  at (-0.25, 0.1) {$a$};
		\node [style=white dot, inner sep=0pt] (37)  at (0.4, -0.5) {$h''$};
		\node [style=none] (38)  at (0.85, 0.0) {};
		\node [style=none] (39)  at (1.1, -0.25) {};
		\node [style=none] (40)  at (0.15, -1.0) {};
		\node [style=none] (41)  at (0.65, -1.0) {};
		\node [style=none] (42)  at (0.95, -0.125) {\rotatebox{-45}{...}};
		\node [style=none] (43)  at (0.3, 0.125) {$b$};
		\node [style=white dot, inner sep=0pt] (45)  at (-0.4, -0.5) {$h'$};
		\node [style=none] (46)  at (-0.85, 0.0) {};
		\node [style=none] (47)  at (-1.1, -0.25) {};
		\node [style=none] (48)  at (-0.15, -1.0) {};
		\node [style=none] (49)  at (-0.65, -1.0) {};
		\node [style=none] (50)  at (-0.95, -0.125) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (37);
		\draw (27) to (45);
		\draw (27) to (32.center);
		\draw (29.center) to (27);
		\draw (30.center) to (27);
		\draw (31.center) to (27);
		\draw (37) to (39.center);
		\draw (37) to (40.center);
		\draw (37) to (41.center);
		\draw (38.center) to (37);
		\draw (45) to (47.center);
		\draw (45) to (48.center);
		\draw (45) to (49.center);
		\draw (46.center) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-scalar-distrib-2/QMDD-rule-scalar-distrib-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.025, 0.0) {};
		\node [style=none] (1)  at (-0.275, -0.5) {};
		\node [style=none] (2)  at (0.225, -0.5) {};
		\node [style=none] (3)  at (0.225, 0.5) {};
		\node [style=none] (4)  at (-0.275, 0.5) {};
		\node [style=none] (5)  at (-0.025, 0.375) {...};
		\node [style=none] (6)  at (0.3, -0.25) {$b$};
		\node [style=none] (7)  at (-0.35, -0.25) {$0$};
		\node [style=none] (8)  at (-0.4, 0.25) {$w_1$};
		\node [style=none] (9)  at (0.4, 0.25) {$w_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (3.center) to (1.center);
		\draw [in=90, out=-90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-scalar-distrib-2/QMDD-rule-scalar-distrib-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (-0.025, 0.0) {};
		\node [style=none] (12)  at (-0.275, -0.5) {};
		\node [style=none] (13)  at (0.225, -0.5) {};
		\node [style=none] (14)  at (0.225, 0.5) {};
		\node [style=none] (15)  at (-0.275, 0.5) {};
		\node [style=none] (16)  at (-0.025, 0.375) {...};
		\node [style=none] (17)  at (0.3, -0.25) {$1$};
		\node [style=none] (18)  at (-0.35, -0.25) {$0$};
		\node [style=none] (19)  at (-0.525, 0.25) {$bw_1$};
		\node [style=none] (20)  at (0.525, 0.25) {$bw_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (14.center) to (12.center);
		\draw [in=90, out=-90] (15.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-scalar-distrib/QMDD-rule-scalar-distrib_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.025, 0.0) {};
		\node [style=none] (1)  at (-0.275, -0.5) {};
		\node [style=none] (2)  at (0.225, -0.5) {};
		\node [style=none] (3)  at (0.225, 0.5) {};
		\node [style=none] (4)  at (-0.275, 0.5) {};
		\node [style=none] (5)  at (-0.025, 0.375) {...};
		\node [style=none] (6)  at (0.3, -0.25) {$b$};
		\node [style=none] (7)  at (-0.35, -0.25) {$a$};
		\node [style=none] (8)  at (-0.4, 0.25) {$w_1$};
		\node [style=none] (9)  at (0.4, 0.25) {$w_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (3.center) to (1.center);
		\draw [in=90, out=-90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-scalar-distrib/QMDD-rule-scalar-distrib_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (-0.012, 0.0) {};
		\node [style=none] (12)  at (-0.262, -0.5) {};
		\node [style=none] (13)  at (0.238, -0.5) {};
		\node [style=none] (14)  at (0.238, 0.5) {};
		\node [style=none] (15)  at (-0.262, 0.5) {};
		\node [style=none] (16)  at (-0.012, 0.375) {...};
		\node [style=none] (17)  at (0.338, -0.25) {$\frac ba$};
		\node [style=none] (18)  at (-0.313, -0.25) {$1$};
		\node [style=none] (19)  at (-0.487, 0.25) {$aw_1$};
		\node [style=none] (20)  at (0.488, 0.25) {$aw_n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (14.center) to (12.center);
		\draw [in=90, out=-90] (15.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-variable-skipping/QMDD-rule-variable-skipping_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot, inner sep=1pt] (0)  at (0.225, 0.5) {$h$};
		\node [style=none] (2)  at (-0.025, 1.0) {};
		\node [style=none] (3)  at (0.475, 1.0) {};
		\node [style=none] (6)  at (0.225, 0.925) {...};
		\node [style=none] (8)  at (-0.025, 0.175) {$1$};
		\node [style=none] (9)  at (0.475, 0.175) {$1$};
		\node [style=white dot, inner sep=0pt] (19)  at (0.225, -0.5) {$h'$};
		\node [style=none] (20)  at (-0.225, 0.0) {};
		\node [style=none] (21)  at (-0.475, -0.25) {};
		\node [style=none] (22)  at (0.475, -1.0) {};
		\node [style=none] (23)  at (-0.025, -1.0) {};
		\node [style=none] (24)  at (-0.325, -0.125) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (0) to (19);
		\draw [bend left] (0) to (19);
		\draw (2.center) to (0);
		\draw (3.center) to (0);
		\draw (19) to (21.center);
		\draw (19) to (22.center);
		\draw (19) to (23.center);
		\draw (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-variable-skipping/QMDD-rule-variable-skipping_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.025, 1.0) {};
		\node [style=none] (27)  at (0.475, 1.0) {};
		\node [style=none] (28)  at (0.225, 0.925) {...};
		\node [style=white dot, inner sep=0pt] (31)  at (0.225, -0.5) {$h'$};
		\node [style=none] (32)  at (-0.225, 0.0) {};
		\node [style=none] (33)  at (-0.475, -0.25) {};
		\node [style=none] (34)  at (0.475, -1.0) {};
		\node [style=none] (35)  at (-0.025, -1.0) {};
		\node [style=none] (36)  at (-0.325, -0.125) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (31);
		\draw (31) to (33.center);
		\draw (31) to (34.center);
		\draw (31) to (35.center);
		\draw (31) to (27.center);
		\draw (32.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-zero-branch/QMDD-rule-zero-branch_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.313, 0.25) {};
		\node [style=white dot] (1)  at (-0.188, -0.275) {};
		\node [style=none] (2)  at (0.563, -0.25) {};
		\node [style=none] (3)  at (0.563, 0.75) {};
		\node [style=none] (4)  at (0.063, 0.75) {};
		\node [style=none] (5)  at (0.313, 0.625) {...};
		\node [style=none] (7)  at (0.137, -0.15) {$0$};
		\node [style=none] (18)  at (-0.563, 0.25) {};
		\node [style=none] (19)  at (-0.063, 0.25) {};
		\node [style=none] (20)  at (-0.313, 0.25) {$\overset{k}{...}$};
		\node [style=none] (21)  at (-0.563, -0.75) {};
		\node [style=none] (22)  at (-0.063, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
		\draw (0) to (2.center);
		\draw (0) to (1);
		\draw (1) to (18.center);
		\draw (1) to (21.center);
		\draw (4.center) to (0);
		\draw (19.center) to (1);
		\draw (22.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-zero-branch/QMDD-rule-zero-branch_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (23)  at (0.438, 0.25) {};
		\node [style=white dot] (24)  at (-0.313, -0.275) {};
		\node [style=none] (25)  at (0.688, -0.25) {};
		\node [style=none] (26)  at (0.688, 0.75) {};
		\node [style=none] (27)  at (0.188, 0.75) {};
		\node [style=none] (28)  at (0.438, 0.625) {...};
		\node [style=none] (29)  at (0.188, 0.0) {$0$};
		\node [style=none] (30)  at (-0.688, 0.25) {};
		\node [style=none] (31)  at (-0.188, 0.25) {};
		\node [style=none] (32)  at (-0.438, 0.25) {$\overset{k}{...}$};
		\node [style=none] (33)  at (-0.688, -0.75) {};
		\node [style=none] (34)  at (-0.188, -0.75) {};
		\node [style=white dot] (35)  at (0.188, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (26.center);
		\draw (23) to (25.center);
		\draw (24) to (30.center);
		\draw (24) to (33.center);
		\draw (27.center) to (23);
		\draw (31.center) to (24);
		\draw (34.center) to (24);
		\draw (35) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-zero-diffusion/QMDD-rule-zero-diffusion_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (2)  at (0.25, -0.5) {};
		\node [style=none] (3)  at (0.25, 0.5) {};
		\node [style=none] (4)  at (-0.25, 0.5) {};
		\node [style=none] (5)  at (0.0, 0.375) {...};
		\node [style=none] (6)  at (0.325, -0.25) {$b$};
		\node [style=none] (7)  at (-0.325, -0.25) {$a$};
		\node [style=none] (8)  at (-0.375, 0.25) {$0$};
		\node [style=none] (9)  at (0.375, 0.25) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (3.center) to (1.center);
		\draw [in=90, out=-90] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-rule-zero-diffusion/QMDD-rule-zero-diffusion_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.0, 0.0) {};
		\node [style=none] (12)  at (-0.25, -0.5) {};
		\node [style=none] (13)  at (0.25, -0.5) {};
		\node [style=none] (14)  at (0.25, 0.5) {};
		\node [style=none] (15)  at (-0.25, 0.5) {};
		\node [style=none] (16)  at (0.0, 0.375) {...};
		\node [style=none] (17)  at (0.325, -0.25) {$0$};
		\node [style=none] (18)  at (-0.325, -0.25) {$0$};
		\node [style=none] (19)  at (-0.375, 0.25) {$0$};
		\node [style=none] (20)  at (0.375, 0.25) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (14.center) to (12.center);
		\draw [in=90, out=-90] (15.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor-layer/QMDD-tensor-layer_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.5, -0.125) {};
		\node [style=none] (1)  at (-1.5, -0.625) {};
		\node [style=none] (2)  at (-0.75, -0.625) {};
		\node [style=none] (3)  at (-1.0, -0.125) {};
		\node [style=none] (4)  at (-1.375, -1.125) {};
		\node [style=none] (5)  at (-1.0, -1.125) {};
		\node [style=none] (6)  at (-1.375, -0.625) {};
		\node [style=none] (7)  at (-1.0, -0.625) {};
		\node [style=none] (8)  at (-1.5, -0.375) {};
		\node [style=none] (9)  at (-1.25, -0.125) {};
		\node [style=comonoid, shape border rotate=180] (10)  at (-1.25, 0.125) {};
		\node [style=white dot] (11)  at (-1.5, 0.875) {};
		\node [style=white dot] (12)  at (-1.0, 0.875) {};
		\node [style=none] (13)  at (-1.25, 0.5) {...};
		\node [style=none] (14)  at (-1.75, -1.125) {};
		\node [style=none] (15)  at (-0.25, -0.125) {};
		\node [style=none] (16)  at (-0.25, -0.625) {};
		\node [style=none] (17)  at (0.5, -0.625) {};
		\node [style=none] (18)  at (0.25, -0.125) {};
		\node [style=none] (19)  at (-0.125, -1.125) {};
		\node [style=none] (20)  at (0.25, -1.125) {};
		\node [style=none] (21)  at (-0.125, -0.625) {};
		\node [style=none] (22)  at (0.25, -0.625) {};
		\node [style=none] (23)  at (-0.25, -0.375) {};
		\node [style=none] (24)  at (0.0, -0.125) {};
		\node [style=comonoid, shape border rotate=180] (25)  at (0.0, 0.125) {};
		\node [style=white dot] (26)  at (-0.25, 0.875) {};
		\node [style=white dot] (27)  at (0.25, 0.875) {};
		\node [style=none] (28)  at (0.0, 0.5) {...};
		\node [style=white dot] (29)  at (-1.75, -0.825) {};
		\node [style=none] (30)  at (-1.0, -0.825) {};
		\node [style=none] (31)  at (-0.675, -0.125) {...};
		\node [style=none] (33)  at (1.25, -0.375) {};
		\node [style=none] (34)  at (0.75, -0.625) {};
		\node [style=none] (35)  at (1.75, -0.625) {};
		\node [style=none] (36)  at (0.75, -1.125) {};
		\node [style=none] (37)  at (1.75, -1.125) {};
		\node [style=none] (38)  at (1.25, -0.875) {$D_2'$};
		\node [style=none, shape border rotate=-90] (39)  at (0.925, 0.475) {\rotatebox[origin=c]{-90}{$\tikzfig{comonoid-node}$}};
		\node [style=none] (40)  at (-1.5, 1.125) {};
		\node [style=none] (41)  at (-1.0, 1.125) {};
		\node [style=none] (42)  at (-0.25, 1.125) {};
		\node [style=none] (43)  at (0.25, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (6.center);
		\draw (5.center) to (7.center);
		\draw (9.center) to (10);
		\draw [in=135, out=-90] (11) to (10);
		\draw [in=-135, out=-45, looseness=0.50] (11) to (39.center);
		\draw [in=45, out=-90] (12) to (10);
		\draw [in=-180, out=-30] (12) to (39.center);
		\draw (14.center) to (29);
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (21.center);
		\draw (20.center) to (22.center);
		\draw (24.center) to (25);
		\draw [in=135, out=-90] (26) to (25);
		\draw [in=165, out=-30] (26) to (39.center);
		\draw [in=45, out=-90] (27) to (25);
		\draw (29) to (30.center);
		\draw [in=180, out=90, looseness=1.25] (29) to (8.center);
		\draw [in=-180, out=0] (30.center) to (23.center);
		\draw (33.center) to (35.center);
		\draw (34.center) to (33.center);
		\draw (36.center) to (34.center);
		\draw (37.center) to (35.center);
		\draw (39.center) to (27);
		\draw [in=90, out=0] (39.center) to (33.center);
		\draw (40.center) to (11);
		\draw (41.center) to (12);
		\draw (42.center) to (26);
		\draw (43.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor-layer/QMDD-tensor-layer_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (45)  at (-1.5, -0.125) {};
		\node [style=none] (46)  at (-1.5, -0.625) {};
		\node [style=none] (47)  at (-0.75, -0.625) {};
		\node [style=none] (48)  at (-1.0, -0.125) {};
		\node [style=none] (49)  at (-1.375, -1.125) {};
		\node [style=none] (50)  at (-1.0, -1.125) {};
		\node [style=none] (51)  at (-1.375, -0.625) {};
		\node [style=none] (52)  at (-1.0, -0.625) {};
		\node [style=none] (53)  at (-1.5, -0.375) {};
		\node [style=none] (54)  at (-1.25, -0.125) {};
		\node [style=comonoid, shape border rotate=180] (55)  at (-1.25, 0.625) {};
		\node [style=white dot] (56)  at (-1.25, 0.125) {};
		\node [style=none] (58)  at (-1.25, 1.0) {...};
		\node [style=none] (59)  at (-1.75, -1.125) {};
		\node [style=none] (60)  at (-0.25, -0.125) {};
		\node [style=none] (61)  at (-0.25, -0.625) {};
		\node [style=none] (62)  at (0.5, -0.625) {};
		\node [style=none] (63)  at (0.25, -0.125) {};
		\node [style=none] (64)  at (-0.125, -1.125) {};
		\node [style=none] (65)  at (0.25, -1.125) {};
		\node [style=none] (66)  at (-0.125, -0.625) {};
		\node [style=none] (67)  at (0.25, -0.625) {};
		\node [style=none] (68)  at (-0.25, -0.375) {};
		\node [style=none] (69)  at (0.0, -0.125) {};
		\node [style=comonoid, shape border rotate=180] (70)  at (0.0, 0.625) {};
		\node [style=white dot] (71)  at (0.0, 0.225) {};
		\node [style=none] (73)  at (0.0, 1.0) {...};
		\node [style=white dot] (74)  at (-1.75, -0.825) {};
		\node [style=none] (75)  at (-1.0, -0.825) {};
		\node [style=none] (76)  at (-0.675, -0.125) {...};
		\node [style=none] (77)  at (1.25, -0.375) {};
		\node [style=none] (78)  at (0.75, -0.625) {};
		\node [style=none] (79)  at (1.75, -0.625) {};
		\node [style=none] (80)  at (0.75, -1.125) {};
		\node [style=none] (81)  at (1.75, -1.125) {};
		\node [style=none] (82)  at (1.25, -0.875) {$D_2'$};
		\node [style=none, shape border rotate=-90] (83)  at (0.675, -0.025) {\rotatebox[origin=c]{-90}{$\tikzfig{comonoid-node}$}};
		\node [style=none] (84)  at (-1.5, 1.125) {};
		\node [style=none] (85)  at (-1.0, 1.125) {};
		\node [style=none] (86)  at (-0.25, 1.125) {};
		\node [style=none] (87)  at (0.25, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (48.center);
		\draw (46.center) to (45.center);
		\draw (47.center) to (46.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (51.center);
		\draw (50.center) to (52.center);
		\draw (54.center) to (55);
		\draw [bend right] (55) to (85.center);
		\draw [bend left] (55) to (84.center);
		\draw [in=-165, out=-15, looseness=0.50] (56) to (83.center);
		\draw (59.center) to (74);
		\draw (60.center) to (63.center);
		\draw (61.center) to (60.center);
		\draw (62.center) to (61.center);
		\draw (63.center) to (62.center);
		\draw (64.center) to (66.center);
		\draw (65.center) to (67.center);
		\draw (69.center) to (70);
		\draw [bend left] (70) to (86.center);
		\draw [in=165, out=-30] (71) to (83.center);
		\draw (74) to (75.center);
		\draw [in=180, out=90, looseness=1.25] (74) to (53.center);
		\draw [in=-180, out=0] (75.center) to (68.center);
		\draw (77.center) to (79.center);
		\draw (78.center) to (77.center);
		\draw (80.center) to (78.center);
		\draw (81.center) to (79.center);
		\draw [in=90, out=0] (83.center) to (77.center);
		\draw [bend left] (87.center) to (70);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor-layer/QMDD-tensor-layer_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (89)  at (-1.563, 0.725) {};
		\node [style=none] (90)  at (-1.563, 0.225) {};
		\node [style=none] (91)  at (-0.813, 0.225) {};
		\node [style=none] (92)  at (-1.063, 0.725) {};
		\node [style=none] (93)  at (-1.438, -0.525) {};
		\node [style=none] (94)  at (-1.063, -0.525) {};
		\node [style=none] (95)  at (-1.438, 0.225) {};
		\node [style=none] (96)  at (-1.063, 0.225) {};
		\node [style=none] (97)  at (-1.563, 0.475) {};
		\node [style=none] (98)  at (-1.313, 0.725) {};
		\node [style=comonoid, shape border rotate=180] (99)  at (-1.313, 0.975) {};
		\node [style=none] (102)  at (-1.313, 1.35) {...};
		\node [style=none] (103)  at (-1.813, -0.525) {};
		\node [style=none] (104)  at (-0.313, 0.725) {};
		\node [style=none] (105)  at (-0.313, 0.225) {};
		\node [style=none] (106)  at (0.438, 0.225) {};
		\node [style=none] (107)  at (0.188, 0.725) {};
		\node [style=none] (108)  at (-0.188, -0.525) {};
		\node [style=none] (109)  at (0.188, -0.525) {};
		\node [style=none] (110)  at (-0.188, 0.225) {};
		\node [style=none] (111)  at (0.188, 0.225) {};
		\node [style=none] (112)  at (-0.313, 0.475) {};
		\node [style=none] (113)  at (-0.063, 0.725) {};
		\node [style=comonoid, shape border rotate=180] (114)  at (-0.063, 0.975) {};
		\node [style=none] (117)  at (-0.063, 1.35) {...};
		\node [style=white dot] (118)  at (-1.813, 0.025) {};
		\node [style=none] (119)  at (-1.063, 0.025) {};
		\node [style=none] (120)  at (-0.737, 0.725) {...};
		\node [style=none] (128)  at (-1.563, 1.475) {};
		\node [style=none] (129)  at (-1.063, 1.475) {};
		\node [style=none] (130)  at (-0.313, 1.475) {};
		\node [style=none] (131)  at (0.188, 1.475) {};
		\node [style=white dot] (132)  at (-1.438, -0.225) {};
		\node [style=white dot] (133)  at (-1.063, -0.15) {};
		\node [style=white dot] (134)  at (-0.188, -0.225) {};
		\node [style=white dot] (135)  at (0.188, -0.15) {};
		\node [style=none] (136)  at (1.313, -0.725) {};
		\node [style=none] (137)  at (0.813, -0.975) {};
		\node [style=none] (138)  at (1.813, -0.975) {};
		\node [style=none] (139)  at (0.813, -1.475) {};
		\node [style=none] (140)  at (1.813, -1.475) {};
		\node [style=none] (141)  at (1.313, -1.225) {$D_2'$};
		\node [style=none, shape border rotate=-90] (142)  at (0.988, -0.625) {\rotatebox[origin=c]{-90}{$\tikzfig{comonoid-node}$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (89.center) to (92.center);
		\draw (90.center) to (89.center);
		\draw (91.center) to (90.center);
		\draw (92.center) to (91.center);
		\draw (93.center) to (95.center);
		\draw (94.center) to (96.center);
		\draw (98.center) to (99);
		\draw [bend right] (99) to (129.center);
		\draw (103.center) to (118);
		\draw (104.center) to (107.center);
		\draw (105.center) to (104.center);
		\draw (106.center) to (105.center);
		\draw (107.center) to (106.center);
		\draw (108.center) to (110.center);
		\draw (109.center) to (111.center);
		\draw (113.center) to (114);
		\draw [bend right] (114) to (131.center);
		\draw (118) to (119.center);
		\draw [in=180, out=90, looseness=1.25] (118) to (97.center);
		\draw [in=-180, out=0] (119.center) to (112.center);
		\draw [bend right] (128.center) to (99);
		\draw [bend right] (130.center) to (114);
		\draw [in=-135, out=-45, looseness=0.50] (132) to (142.center);
		\draw [in=-180, out=-30] (133) to (142.center);
		\draw [in=165, out=-30] (134) to (142.center);
		\draw (136.center) to (138.center);
		\draw (137.center) to (136.center);
		\draw (139.center) to (137.center);
		\draw (140.center) to (138.center);
		\draw (142.center) to (135);
		\draw [in=90, out=0] (142.center) to (136.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor/QMDD-tensor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (74)  at (-0.625, 0.813) {};
		\node [style=none, font={\scriptsize}] (75)  at (-0.625, 1.063) {$\neg$};
		\node [style=white dot] (76)  at (-0.625, -0.938) {};
		\node [style=none] (77)  at (-0.625, 0.563) {};
		\node [style=none] (78)  at (-0.625, -0.688) {};
		\node [style=none] (79)  at (-1.125, 0.313) {};
		\node [style=none] (80)  at (-1.125, -0.438) {};
		\node [style=none] (81)  at (-0.125, -0.438) {};
		\node [style=none] (82)  at (-0.125, 0.313) {};
		\node [style=none] (83)  at (-1.125, -0.313) {};
		\node [style=none] (84)  at (-1.375, -0.563) {};
		\node [style=none] (85)  at (-1.375, -1.063) {};
		\node [style=none] (86)  at (-1.125, 0.188) {};
		\node [style=none] (87)  at (-1.875, -0.563) {};
		\node [style=none] (88)  at (-1.875, -1.063) {};
		\node [style=none] (89)  at (-1.625, -0.563) {...};
		\node [style=none] (90)  at (-0.625, -0.063) {$D_1'$};
		\node [style=dot] (91)  at (1.375, 0.813) {};
		\node [style=none, font={\scriptsize}] (92)  at (1.375, 1.063) {$\neg$};
		\node [style=white dot] (93)  at (1.375, -0.938) {};
		\node [style=none] (94)  at (1.375, 0.563) {};
		\node [style=none] (95)  at (1.375, -0.688) {};
		\node [style=none] (96)  at (0.875, 0.313) {};
		\node [style=none] (97)  at (0.875, -0.438) {};
		\node [style=none] (98)  at (1.875, -0.438) {};
		\node [style=none] (99)  at (1.875, 0.313) {};
		\node [style=none] (100)  at (0.875, -0.313) {};
		\node [style=none] (101)  at (0.625, -0.563) {};
		\node [style=none] (102)  at (0.625, -1.063) {};
		\node [style=none] (103)  at (0.875, 0.188) {};
		\node [style=none] (104)  at (0.125, -0.563) {};
		\node [style=none] (105)  at (0.125, -1.063) {};
		\node [style=none] (106)  at (0.375, -0.563) {...};
		\node [style=none] (107)  at (1.375, -0.063) {$D_2'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (74) to (77.center);
		\draw (78.center) to (76);
		\draw (78.center) to (80.center);
		\draw (79.center) to (77.center);
		\draw (80.center) to (79.center);
		\draw (81.center) to (78.center);
		\draw (81.center) to (82.center);
		\draw (82.center) to (77.center);
		\draw [bend right=45, looseness=1.25] (83.center) to (84.center);
		\draw (84.center) to (85.center);
		\draw [bend right=45, looseness=1.25] (86.center) to (87.center);
		\draw (87.center) to (88.center);
		\draw (91) to (94.center);
		\draw (95.center) to (93);
		\draw (95.center) to (97.center);
		\draw (96.center) to (94.center);
		\draw (97.center) to (96.center);
		\draw (98.center) to (95.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (94.center);
		\draw [bend right=45, looseness=1.25] (100.center) to (101.center);
		\draw (101.center) to (102.center);
		\draw [bend right=45, looseness=1.25] (103.center) to (104.center);
		\draw (104.center) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor/QMDD-tensor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.625, 0.975) {};
		\node [style=none, font={\scriptsize}] (1)  at (-0.625, 1.225) {$\neg$};
		\node [style=white dot] (2)  at (-0.625, -1.1) {};
		\node [style=none] (3)  at (-0.625, 0.4) {};
		\node [style=none] (4)  at (-0.625, -0.85) {};
		\node [style=none] (5)  at (-1.125, 0.15) {};
		\node [style=none] (6)  at (-1.125, -0.6) {};
		\node [style=none] (8)  at (-0.125, -0.6) {};
		\node [style=none] (9)  at (-0.125, 0.15) {};
		\node [style=none] (11)  at (-1.125, -0.475) {};
		\node [style=none] (12)  at (-1.375, -0.725) {};
		\node [style=none] (13)  at (-1.375, -1.225) {};
		\node [style=none] (14)  at (-1.125, 0.025) {};
		\node [style=none] (15)  at (-1.875, -0.725) {};
		\node [style=none] (16)  at (-1.875, -1.225) {};
		\node [style=none] (17)  at (-1.625, -0.725) {...};
		\node [style=none] (18)  at (-0.625, -0.225) {$D_1'$};
		\node [style=white dot] (21)  at (1.375, -1.1) {};
		\node [style=none] (22)  at (1.375, 0.4) {};
		\node [style=none] (23)  at (1.375, -0.85) {};
		\node [style=none] (24)  at (0.875, 0.15) {};
		\node [style=none] (25)  at (0.875, -0.6) {};
		\node [style=none] (27)  at (1.875, -0.6) {};
		\node [style=none] (28)  at (1.875, 0.15) {};
		\node [style=none] (29)  at (0.875, -0.475) {};
		\node [style=none] (30)  at (0.625, -0.725) {};
		\node [style=none] (31)  at (0.625, -1.225) {};
		\node [style=none] (32)  at (0.875, 0.025) {};
		\node [style=none] (33)  at (0.125, -0.725) {};
		\node [style=none] (34)  at (0.125, -1.225) {};
		\node [style=none] (35)  at (0.375, -0.725) {...};
		\node [style=none] (36)  at (1.375, -0.225) {$D_2'$};
		\node [style=white dot] (109)  at (-0.625, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
		\draw (4.center) to (2);
		\draw (4.center) to (6.center);
		\draw (5.center) to (3.center);
		\draw (6.center) to (5.center);
		\draw (8.center) to (4.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (3.center);
		\draw [bend right=45, looseness=1.25] (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw [bend right=45, looseness=1.25] (14.center) to (15.center);
		\draw (15.center) to (16.center);
		\draw (23.center) to (21);
		\draw (23.center) to (25.center);
		\draw (24.center) to (22.center);
		\draw (25.center) to (24.center);
		\draw (27.center) to (23.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (22.center);
		\draw [bend right=45, looseness=1.25] (29.center) to (30.center);
		\draw (30.center) to (31.center);
		\draw [bend right=45, looseness=1.25] (32.center) to (33.center);
		\draw (33.center) to (34.center);
		\draw [in=150, out=0, looseness=0.50] (109) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor/QMDD-tensor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (110)  at (-0.375, 1.663) {};
		\node [style=none, font={\scriptsize}] (111)  at (-0.375, 1.913) {$\neg$};
		\node [style=white dot] (112)  at (-0.375, -0.412) {};
		\node [style=none] (113)  at (-0.375, 1.413) {};
		\node [style=none] (114)  at (-0.375, 0.163) {};
		\node [style=none] (115)  at (-0.875, 1.163) {};
		\node [style=none] (116)  at (-0.875, 0.413) {};
		\node [style=none] (117)  at (0.125, 0.413) {};
		\node [style=none] (118)  at (0.125, 1.163) {};
		\node [style=none] (119)  at (-0.875, 0.537) {};
		\node [style=none] (120)  at (-1.125, 0.288) {};
		\node [style=none] (121)  at (-1.125, -1.913) {};
		\node [style=none] (122)  at (-0.875, 1.038) {};
		\node [style=none] (123)  at (-1.625, 0.288) {};
		\node [style=none] (124)  at (-1.625, -1.913) {};
		\node [style=none] (125)  at (-1.375, 0.288) {...};
		\node [style=none] (126)  at (-0.375, 0.788) {$D_1'$};
		\node [style=white dot] (127)  at (1.125, -1.788) {};
		\node [style=none] (128)  at (1.125, -0.287) {};
		\node [style=none] (129)  at (1.125, -1.538) {};
		\node [style=none] (130)  at (0.625, -0.537) {};
		\node [style=none] (131)  at (0.625, -1.288) {};
		\node [style=none] (132)  at (1.625, -1.288) {};
		\node [style=none] (133)  at (1.625, -0.537) {};
		\node [style=none] (134)  at (0.625, -1.163) {};
		\node [style=none] (135)  at (0.375, -1.413) {};
		\node [style=none] (136)  at (0.375, -1.913) {};
		\node [style=none] (137)  at (0.625, -0.662) {};
		\node [style=none] (138)  at (-0.125, -1.413) {};
		\node [style=none] (139)  at (-0.125, -1.913) {};
		\node [style=none] (140)  at (0.125, -1.413) {...};
		\node [style=none] (141)  at (1.125, -0.912) {$D_2'$};
		\node [style=white dot] (143)  at (-0.375, -0.063) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (110) to (113.center);
		\draw (114.center) to (112);
		\draw (114.center) to (116.center);
		\draw (115.center) to (113.center);
		\draw (116.center) to (115.center);
		\draw (117.center) to (114.center);
		\draw (117.center) to (118.center);
		\draw (118.center) to (113.center);
		\draw [bend right=45, looseness=1.25] (119.center) to (120.center);
		\draw (120.center) to (121.center);
		\draw [bend right=45, looseness=1.25] (122.center) to (123.center);
		\draw (123.center) to (124.center);
		\draw (129.center) to (127);
		\draw (129.center) to (131.center);
		\draw (130.center) to (128.center);
		\draw (131.center) to (130.center);
		\draw (132.center) to (129.center);
		\draw (132.center) to (133.center);
		\draw (133.center) to (128.center);
		\draw [bend right=45, looseness=1.25] (134.center) to (135.center);
		\draw (135.center) to (136.center);
		\draw [bend right=45, looseness=1.25] (137.center) to (138.center);
		\draw (138.center) to (139.center);
		\draw [in=150, out=0, looseness=0.50] (143) to (128.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-tensor/QMDD-tensor_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (38)  at (0.75, 1.563) {};
		\node [style=none, font={\scriptsize}] (39)  at (0.75, 1.813) {$\neg$};
		\node [style=none] (41)  at (0.75, 1.313) {};
		\node [style=none] (42)  at (0.75, 0.063) {};
		\node [style=none] (43)  at (0.25, 1.063) {};
		\node [style=none] (44)  at (0.25, 0.313) {};
		\node [style=none] (46)  at (1.25, 0.313) {};
		\node [style=none] (47)  at (1.25, 1.063) {};
		\node [style=none] (48)  at (0.25, 0.438) {};
		\node [style=none] (49)  at (-0.75, -0.563) {};
		\node [style=none] (50)  at (-0.75, -1.813) {};
		\node [style=none] (51)  at (0.25, 0.938) {};
		\node [style=none] (52)  at (-1.25, -0.563) {};
		\node [style=none] (53)  at (-1.25, -1.813) {};
		\node [style=none] (54)  at (-1.0, -0.563) {...};
		\node [style=none] (55)  at (0.75, 0.688) {$D_1'$};
		\node [style=white dot] (58)  at (0.75, -1.688) {};
		\node [style=none] (59)  at (0.75, -0.188) {};
		\node [style=none] (60)  at (0.75, -1.438) {};
		\node [style=none] (61)  at (0.25, -0.438) {};
		\node [style=none] (62)  at (0.25, -1.188) {};
		\node [style=none] (64)  at (1.25, -1.188) {};
		\node [style=none] (65)  at (1.25, -0.438) {};
		\node [style=none] (66)  at (0.25, -1.063) {};
		\node [style=none] (67)  at (0.0, -1.313) {};
		\node [style=none] (68)  at (0.0, -1.813) {};
		\node [style=none] (69)  at (0.25, -0.563) {};
		\node [style=none] (70)  at (-0.5, -1.313) {};
		\node [style=none] (71)  at (-0.5, -1.813) {};
		\node [style=none] (72)  at (-0.25, -1.313) {...};
		\node [style=none] (73)  at (0.75, -0.813) {$D_2'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38) to (41.center);
		\draw (42.center) to (59.center);
		\draw (42.center) to (44.center);
		\draw (43.center) to (41.center);
		\draw (44.center) to (43.center);
		\draw (46.center) to (42.center);
		\draw (46.center) to (47.center);
		\draw (47.center) to (41.center);
		\draw [bend right=45, looseness=1.25] (48.center) to (49.center);
		\draw (49.center) to (50.center);
		\draw [bend right=45, looseness=1.25] (51.center) to (52.center);
		\draw (52.center) to (53.center);
		\draw (60.center) to (58);
		\draw (60.center) to (62.center);
		\draw (61.center) to (59.center);
		\draw (62.center) to (61.center);
		\draw (64.center) to (60.center);
		\draw (64.center) to (65.center);
		\draw (65.center) to (59.center);
		\draw [bend right=45, looseness=1.25] (66.center) to (67.center);
		\draw (67.center) to (68.center);
		\draw [bend right=45, looseness=1.25] (69.center) to (70.center);
		\draw (70.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD2ZH-example/QMDD2ZH-example_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.625, 1.313) {};
		\node [style=none] (1)  at (-0.625, 0.813) {};
		\node [style=none] (2)  at (0.125, 0.813) {};
		\node [style=none] (3)  at (-0.125, 1.313) {};
		\node [style=none] (6)  at (-0.5, 0.813) {};
		\node [style=none] (7)  at (-0.125, 0.813) {};
		\node [style=none] (8)  at (-0.625, 1.063) {};
		\node [style=none] (9)  at (-0.375, 1.313) {};
		\node [style=none] (14)  at (-0.875, -2.813) {};
		\node [style=none] (15)  at (0.375, 1.313) {};
		\node [style=none] (16)  at (0.375, 0.813) {};
		\node [style=none] (17)  at (1.125, 0.813) {};
		\node [style=none] (18)  at (0.875, 1.313) {};
		\node [style=none] (21)  at (0.5, 0.813) {};
		\node [style=none] (22)  at (0.875, 0.813) {};
		\node [style=none] (23)  at (0.375, 1.063) {};
		\node [style=none] (24)  at (0.625, 1.313) {};
		\node [style=white dot] (29)  at (-0.875, 0.613) {};
		\node [style=none] (30)  at (0.075, 0.613) {};
		\node [style=none] (35)  at (-0.375, -0.313) {};
		\node [style=none] (36)  at (-0.375, -0.813) {};
		\node [style=none] (37)  at (0.375, -0.813) {};
		\node [style=none] (38)  at (0.125, -0.313) {};
		\node [style=dot] (40)  at (0.125, -1.087) {};
		\node [style=none] (41)  at (-0.25, -0.813) {};
		\node [style=none] (42)  at (0.125, -0.813) {};
		\node [style=none] (43)  at (-0.375, -0.563) {};
		\node [style=none] (44)  at (-0.125, -0.313) {};
		\node [style=comonoid, shape border rotate=180] (45)  at (-0.125, -0.063) {};
		\node [style=none] (64)  at (-0.625, -0.813) {};
		\node [style=none] (65)  at (-0.125, -1.813) {};
		\node [style=none] (66)  at (-0.125, -2.313) {};
		\node [style=none] (67)  at (0.625, -2.313) {};
		\node [style=none] (68)  at (0.375, -1.813) {};
		\node [style=white dot] (69)  at (0.0, -2.612) {};
		\node [style=dot] (70)  at (0.375, -2.612) {};
		\node [style=none] (71)  at (0.0, -2.313) {};
		\node [style=none] (72)  at (0.375, -2.313) {};
		\node [style=none] (73)  at (-0.125, -2.063) {};
		\node [style=none] (74)  at (0.125, -1.813) {};
		\node [style=comonoid, shape border rotate=180] (75)  at (0.125, -1.563) {};
		\node [style=none] (78)  at (-0.375, -2.313) {};
		\node [style=none] (79)  at (-0.625, -2.813) {};
		\node [style=none] (80)  at (-0.375, -2.813) {};
		\node [style=none] (81)  at (-0.375, 2.313) {};
		\node [style=none] (82)  at (-0.375, 1.813) {};
		\node [style=none] (83)  at (0.375, 1.813) {};
		\node [style=none] (84)  at (0.125, 2.313) {};
		\node [style=none] (85)  at (-0.25, 1.813) {};
		\node [style=none] (86)  at (0.125, 1.813) {};
		\node [style=none] (87)  at (-0.375, 2.063) {};
		\node [style=none] (88)  at (-0.125, 2.313) {};
		\node [style=none] (89)  at (-1.125, 0.813) {};
		\node [style=none] (90)  at (-1.125, -2.813) {};
		\node [style=dot, shape border rotate=180] (91)  at (-0.125, 2.563) {};
		\node [style=none] (92)  at (-0.125, 2.813) {$\neg$};
		\node [style=white dot] (93)  at (0.375, 1.563) {};
		\node [style=box] (94)  at (0.625, 1.813) {};
		\node [style=white dot] (95)  at (0.875, -0.563) {};
		\node [style=box] (96)  at (1.125, -0.813) {$i$};
		\node [style=box, font={\tiny}, inner sep=1pt] (97)  at (-0.125, 0.362) {$\frac1{\sqrt2}$};
		\node [style=box, font={\tiny}, inner sep=1pt] (98)  at (0.5, -0.138) {\tiny $\frac1{\sqrt2}$};
		\node [style=white dot] (99)  at (0.375, 0.313) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw [in=150, out=-90] (6.center) to (45);
		\draw (7.center) to (97);
		\draw (14.center) to (29);
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw [in=60, out=-90] (21.center) to (99);
		\draw (22.center) to (95);
		\draw (29) to (30.center);
		\draw [in=180, out=90, looseness=1.25] (29) to (8.center);
		\draw [in=-180, out=0] (30.center) to (23.center);
		\draw (35.center) to (38.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (36.center);
		\draw (38.center) to (37.center);
		\draw (40) to (42.center);
		\draw (44.center) to (45);
		\draw [in=180, out=90, looseness=1.25] (64.center) to (43.center);
		\draw (65.center) to (68.center);
		\draw (66.center) to (65.center);
		\draw (67.center) to (66.center);
		\draw (68.center) to (67.center);
		\draw (69) to (71.center);
		\draw (70) to (72.center);
		\draw (74.center) to (75);
		\draw [in=-90, out=135] (75) to (41.center);
		\draw [in=180, out=90, looseness=1.25] (78.center) to (73.center);
		\draw (78.center) to (80.center);
		\draw (79.center) to (64.center);
		\draw (81.center) to (84.center);
		\draw (82.center) to (81.center);
		\draw (83.center) to (82.center);
		\draw (84.center) to (83.center);
		\draw [in=90, out=-90] (85.center) to (9.center);
		\draw [in=165, out=-90, looseness=0.75] (86.center) to (93);
		\draw [in=180, out=90, looseness=1.25] (89.center) to (87.center);
		\draw (89.center) to (90.center);
		\draw (91) to (88.center);
		\draw [in=90, out=-15, looseness=0.75] (93) to (24.center);
		\draw (94) to (93);
		\draw [in=45, out=-105] (95) to (75);
		\draw (96) to (95);
		\draw (98) to (99);
		\draw (99) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD2ZH-example/QMDD2ZH-example_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (101)  at (-0.875, 1.6) {};
		\node [style=none] (102)  at (-0.875, 1.1) {};
		\node [style=none] (103)  at (-0.125, 1.1) {};
		\node [style=none] (104)  at (-0.375, 1.6) {};
		\node [style=none] (105)  at (-0.75, 1.1) {};
		\node [style=none] (106)  at (-0.375, 1.1) {};
		\node [style=none] (107)  at (-0.875, 1.35) {};
		\node [style=none] (108)  at (-0.625, 1.6) {};
		\node [style=none] (109)  at (-1.125, -2.525) {};
		\node [style=none] (110)  at (0.125, 1.6) {};
		\node [style=none] (111)  at (0.125, 1.1) {};
		\node [style=none] (112)  at (0.875, 1.1) {};
		\node [style=none] (113)  at (0.625, 1.6) {};
		\node [style=none] (114)  at (0.25, 1.1) {};
		\node [style=none] (115)  at (0.625, 1.1) {};
		\node [style=none] (116)  at (0.125, 1.35) {};
		\node [style=none] (117)  at (0.375, 1.6) {};
		\node [style=white dot] (118)  at (-1.125, 0.9) {};
		\node [style=none] (119)  at (-0.175, 0.9) {};
		\node [style=none] (143)  at (-0.875, -2.525) {};
		\node [style=none] (144)  at (-0.625, -2.525) {};
		\node [style=none] (145)  at (-0.625, 2.6) {};
		\node [style=none] (146)  at (-0.625, 2.1) {};
		\node [style=none] (147)  at (0.125, 2.1) {};
		\node [style=none] (148)  at (-0.125, 2.6) {};
		\node [style=none] (149)  at (-0.5, 2.1) {};
		\node [style=none] (150)  at (-0.125, 2.1) {};
		\node [style=none] (151)  at (-0.625, 2.35) {};
		\node [style=none] (152)  at (-0.375, 2.6) {};
		\node [style=none] (153)  at (-1.375, 1.1) {};
		\node [style=none] (154)  at (-1.375, -2.525) {};
		\node [style=dot, shape border rotate=180] (155)  at (-0.375, 2.85) {};
		\node [style=none] (156)  at (-0.375, 3.1) {$\neg$};
		\node [style=white dot] (157)  at (0.125, 1.85) {};
		\node [style=box] (158)  at (0.375, 2.1) {};
		\node [style=white dot] (159)  at (0.625, 0.725) {};
		\node [style=box] (160)  at (0.975, 0.725) {$i$};
		\node [style=box, font={\tiny}, inner sep=1pt] (161)  at (-0.875, 0.15) {$\frac1{\sqrt2}$};
		\node [style=box, font={\tiny}, inner sep=1pt] (162)  at (1.05, 0.25) {\tiny $\frac1{\sqrt2}$};
		\node [style=white dot] (163)  at (0.125, 0.6) {};
		\node [style=comonoid, shape border rotate=180] (172)  at (0.875, -1.275) {};
		\node [style=none] (173)  at (-0.375, -1.525) {};
		\node [style=none] (174)  at (-0.375, -2.025) {};
		\node [style=none] (175)  at (0.375, -2.025) {};
		\node [style=none] (176)  at (0.125, -1.525) {};
		\node [style=none] (177)  at (-0.25, -2.025) {};
		\node [style=none] (178)  at (0.125, -2.025) {};
		\node [style=none] (179)  at (-0.375, -1.775) {};
		\node [style=none] (180)  at (-0.125, -1.525) {};
		\node [style=none] (181)  at (0.625, -1.525) {};
		\node [style=none] (182)  at (0.625, -2.025) {};
		\node [style=none] (183)  at (1.375, -2.025) {};
		\node [style=none] (184)  at (1.125, -1.525) {};
		\node [style=none] (185)  at (0.75, -2.025) {};
		\node [style=none] (186)  at (1.125, -2.025) {};
		\node [style=none] (187)  at (0.625, -1.775) {};
		\node [style=none] (188)  at (0.875, -1.525) {};
		\node [style=white dot] (189)  at (-0.625, -2.225) {};
		\node [style=none] (190)  at (0.325, -2.225) {};
		\node [style=comonoid, shape border rotate=180] (191)  at (-0.375, -0.025) {};
		\node [style=comonoid, shape border rotate=180] (192)  at (0.625, -0.025) {};
		\node [style=none] (193)  at (-0.625, -0.275) {};
		\node [style=none] (194)  at (-0.625, -0.775) {};
		\node [style=none] (195)  at (0.125, -0.775) {};
		\node [style=none] (196)  at (-0.125, -0.275) {};
		\node [style=none] (197)  at (-0.5, -0.775) {};
		\node [style=none] (198)  at (-0.125, -0.775) {};
		\node [style=none] (199)  at (-0.625, -0.525) {};
		\node [style=none] (200)  at (-0.375, -0.275) {};
		\node [style=none] (201)  at (0.375, -0.275) {};
		\node [style=none] (202)  at (0.375, -0.775) {};
		\node [style=none] (203)  at (1.125, -0.775) {};
		\node [style=none] (204)  at (0.875, -0.275) {};
		\node [style=none] (205)  at (0.5, -0.775) {};
		\node [style=none] (206)  at (0.875, -0.775) {};
		\node [style=none] (207)  at (0.375, -0.525) {};
		\node [style=none] (208)  at (0.625, -0.275) {};
		\node [style=white dot] (209)  at (-0.875, -0.975) {};
		\node [style=none] (210)  at (0.075, -0.975) {};
		\node [style=comonoid, shape border rotate=180] (211)  at (0.375, -2.775) {};
		\node [style=white dot] (212)  at (0.375, -3.1) {};
		\node [style=white dot] (213)  at (0.325, -2.425) {};
		\node [style=box, font={\tiny}] (214)  at (0.025, -2.425) {$0$};
		\node [style=white dot] (215)  at (0.45, -1.125) {};
		\node [style=box, font={\tiny}] (216)  at (0.125, -1.2) {$0$};
		\node [style=white dot] (217)  at (-0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (101.center) to (104.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (102.center);
		\draw (104.center) to (103.center);
		\draw [bend right=15] (105.center) to (191);
		\draw (109.center) to (118);
		\draw (110.center) to (113.center);
		\draw (111.center) to (110.center);
		\draw (112.center) to (111.center);
		\draw (113.center) to (112.center);
		\draw [in=60, out=-90] (114.center) to (163);
		\draw (115.center) to (159);
		\draw (118) to (119.center);
		\draw [in=180, out=90, looseness=1.25] (118) to (107.center);
		\draw [in=-180, out=0] (119.center) to (116.center);
		\draw (144.center) to (189);
		\draw (145.center) to (148.center);
		\draw (146.center) to (145.center);
		\draw (147.center) to (146.center);
		\draw (148.center) to (147.center);
		\draw [in=90, out=-90] (149.center) to (108.center);
		\draw [in=165, out=-90, looseness=0.75] (150.center) to (157);
		\draw [in=180, out=90, looseness=1.25] (153.center) to (151.center);
		\draw (153.center) to (154.center);
		\draw (155) to (152.center);
		\draw [in=90, out=-15, looseness=0.75] (157) to (117.center);
		\draw (158) to (157);
		\draw (159) to (192);
		\draw (160) to (159);
		\draw (161) to (217);
		\draw (162) to (163);
		\draw (163) to (191);
		\draw (172) to (188.center);
		\draw (172) to (205.center);
		\draw (172) to (206.center);
		\draw (173.center) to (176.center);
		\draw (174.center) to (173.center);
		\draw (175.center) to (174.center);
		\draw (176.center) to (175.center);
		\draw [in=165, out=-90, looseness=1.25] (177.center) to (211);
		\draw (181.center) to (184.center);
		\draw (182.center) to (181.center);
		\draw (183.center) to (182.center);
		\draw (184.center) to (183.center);
		\draw (185.center) to (211);
		\draw (189) to (190.center);
		\draw [in=180, out=90, looseness=1.25] (189) to (179.center);
		\draw [in=-180, out=0] (190.center) to (187.center);
		\draw (191) to (200.center);
		\draw (192) to (208.center);
		\draw (193.center) to (196.center);
		\draw (194.center) to (193.center);
		\draw (195.center) to (194.center);
		\draw (196.center) to (195.center);
		\draw [in=90, out=-90] (197.center) to (180.center);
		\draw (198.center) to (215);
		\draw (201.center) to (204.center);
		\draw (202.center) to (201.center);
		\draw (203.center) to (202.center);
		\draw (204.center) to (203.center);
		\draw (209) to (210.center);
		\draw [in=180, out=90, looseness=1.25] (209) to (199.center);
		\draw (209) to (143.center);
		\draw [in=-180, out=0] (210.center) to (207.center);
		\draw [bend right] (211) to (186.center);
		\draw (211) to (213);
		\draw (212) to (211);
		\draw (213) to (178.center);
		\draw (214) to (213);
		\draw (215) to (172);
		\draw (216) to (215);
		\draw (217) to (192);
		\draw (217) to (106.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD2ZH-example/QMDD2ZH-example_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (219)  at (-0.75, 1.262) {};
		\node [style=none] (220)  at (-0.75, 0.762) {};
		\node [style=none] (221)  at (0.0, 0.762) {};
		\node [style=none] (222)  at (-0.25, 1.262) {};
		\node [style=none] (223)  at (-0.625, 0.762) {};
		\node [style=none] (224)  at (-0.25, 0.762) {};
		\node [style=none] (225)  at (-0.75, 1.012) {};
		\node [style=none] (226)  at (-0.5, 1.262) {};
		\node [style=none] (227)  at (-1.0, -2.362) {};
		\node [style=none] (228)  at (0.25, 1.262) {};
		\node [style=none] (229)  at (0.25, 0.762) {};
		\node [style=none] (230)  at (1.0, 0.762) {};
		\node [style=none] (231)  at (0.75, 1.262) {};
		\node [style=none] (232)  at (0.375, 0.762) {};
		\node [style=none] (233)  at (0.75, 0.762) {};
		\node [style=none] (234)  at (0.25, 1.012) {};
		\node [style=none] (235)  at (0.5, 1.262) {};
		\node [style=white dot] (236)  at (-1.0, 0.563) {};
		\node [style=none] (237)  at (-0.05, 0.563) {};
		\node [style=none] (238)  at (-0.75, -2.362) {};
		\node [style=none] (239)  at (-0.5, -2.362) {};
		\node [style=none] (240)  at (-0.5, 2.263) {};
		\node [style=none] (241)  at (-0.5, 1.762) {};
		\node [style=none] (242)  at (0.25, 1.762) {};
		\node [style=none] (243)  at (0.0, 2.263) {};
		\node [style=none] (244)  at (-0.375, 1.762) {};
		\node [style=none] (245)  at (0.0, 1.762) {};
		\node [style=none] (246)  at (-0.5, 2.013) {};
		\node [style=none] (247)  at (-0.25, 2.263) {};
		\node [style=none] (248)  at (-1.25, 0.762) {};
		\node [style=none] (249)  at (-1.25, -2.362) {};
		\node [style=dot, shape border rotate=180] (250)  at (-0.25, 2.513) {};
		\node [style=none] (251)  at (-0.25, 2.763) {$\neg$};
		\node [style=white dot] (252)  at (0.25, 1.512) {};
		\node [style=box] (253)  at (0.5, 1.762) {};
		\node [style=white dot] (254)  at (0.825, 0.387) {};
		\node [style=box] (255)  at (1.175, 0.387) {$i$};
		\node [style=box, font={\tiny}, inner sep=1pt] (256)  at (1.25, -0.438) {$\frac1{\sqrt2}$};
		\node [style=box, font={\tiny}, inner sep=1pt] (257)  at (0.45, 0.162) {\tiny $\frac1{\sqrt2}$};
		\node [style=white dot] (258)  at (0.25, 0.512) {};
		\node [style=none] (260)  at (-0.25, -1.363) {};
		\node [style=none] (261)  at (-0.25, -1.863) {};
		\node [style=none] (262)  at (0.5, -1.863) {};
		\node [style=none] (263)  at (0.25, -1.363) {};
		\node [style=none] (264)  at (-0.125, -1.863) {};
		\node [style=none] (265)  at (0.25, -1.863) {};
		\node [style=none] (266)  at (-0.25, -1.613) {};
		\node [style=none] (267)  at (0.0, -1.363) {};
		\node [style=none] (276)  at (-0.5, -2.063) {};
		\node [style=comonoid, shape border rotate=180] (278)  at (-0.25, 0.137) {};
		\node [style=none] (280)  at (-0.5, -0.113) {};
		\node [style=none] (281)  at (-0.5, -0.613) {};
		\node [style=none] (282)  at (0.25, -0.613) {};
		\node [style=none] (283)  at (0.0, -0.113) {};
		\node [style=none] (284)  at (-0.375, -0.613) {};
		\node [style=none] (285)  at (0.0, -0.613) {};
		\node [style=none] (286)  at (-0.5, -0.363) {};
		\node [style=none] (287)  at (-0.25, -0.113) {};
		\node [style=none] (296)  at (-0.75, -0.813) {};
		\node [style=comonoid, shape border rotate=180] (298)  at (0.5, -2.438) {};
		\node [style=white dot] (299)  at (0.5, -2.763) {};
		\node [style=white dot] (300)  at (0.25, -2.112) {};
		\node [style=box, font={\tiny}] (301)  at (-0.1, -2.513) {$0$};
		\node [style=white dot] (302)  at (0.525, -1.288) {};
		\node [style=box, font={\tiny}] (303)  at (0.6, -0.913) {$0$};
		\node [style=white dot] (304)  at (1.0, -0.838) {};
		\node [style=comonoid, shape border rotate=180] (305)  at (0.0, -1.113) {};
		\node [style=none] (306)  at (0.25, -0.163) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (219.center) to (222.center);
		\draw (220.center) to (219.center);
		\draw (221.center) to (220.center);
		\draw (222.center) to (221.center);
		\draw [bend right=15] (223.center) to (278);
		\draw (227.center) to (236);
		\draw (228.center) to (231.center);
		\draw (229.center) to (228.center);
		\draw (230.center) to (229.center);
		\draw (231.center) to (230.center);
		\draw [in=60, out=-90] (232.center) to (258);
		\draw (233.center) to (254);
		\draw (236) to (237.center);
		\draw [in=180, out=90, looseness=1.25] (236) to (225.center);
		\draw [in=-180, out=0] (237.center) to (234.center);
		\draw (239.center) to (276.center);
		\draw (240.center) to (243.center);
		\draw (241.center) to (240.center);
		\draw (242.center) to (241.center);
		\draw (243.center) to (242.center);
		\draw [in=90, out=-90] (244.center) to (226.center);
		\draw [in=165, out=-90, looseness=0.75] (245.center) to (252);
		\draw [in=180, out=90, looseness=1.25] (248.center) to (246.center);
		\draw (248.center) to (249.center);
		\draw (250) to (247.center);
		\draw [in=90, out=-15, looseness=0.75] (252) to (235.center);
		\draw (253) to (252);
		\draw [in=45, out=-90] (254) to (305);
		\draw (255) to (254);
		\draw (256) to (304);
		\draw (257) to (258);
		\draw (258) to (278);
		\draw (260.center) to (263.center);
		\draw (261.center) to (260.center);
		\draw (262.center) to (261.center);
		\draw (263.center) to (262.center);
		\draw [in=165, out=-90, looseness=1.25] (264.center) to (298);
		\draw [in=180, out=90, looseness=1.25] (276.center) to (266.center);
		\draw (278) to (287.center);
		\draw (280.center) to (283.center);
		\draw (281.center) to (280.center);
		\draw (282.center) to (281.center);
		\draw (283.center) to (282.center);
		\draw [in=135, out=-90] (284.center) to (305);
		\draw (285.center) to (302);
		\draw [in=180, out=90, looseness=1.25] (296.center) to (286.center);
		\draw (296.center) to (238.center);
		\draw (298) to (300);
		\draw [bend right=15] (298) to (302);
		\draw (299) to (298);
		\draw (300) to (265.center);
		\draw (301) to (300);
		\draw (303) to (302);
		\draw [bend left=15] (304) to (298);
		\draw (305) to (267.center);
		\draw [in=135, out=-45, looseness=0.75] (306.center) to (304);
		\draw [in=-90, out=135, looseness=0.75] (306.center) to (224.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/SQMDD-simplification-branch-0/SQMDD-simplification-branch-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.25, 0.0) {};
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (0.25, -0.5) {};
		\node [style=box] (3)  at (-0.25, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/SQMDD-simplification-branch-0/SQMDD-simplification-branch-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (0.25, 0.0) {};
		\node [style=none] (6)  at (0.25, 0.5) {};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=dot] (8)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
		\draw (8) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/SQMDD-simplification-branch-0/SQMDD-simplification-branch-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (0.0, 0.5) {};
		\node [style=none] (12)  at (0.0, -0.5) {};
		\node [style=dot] (13)  at (0.0, 0.175) {};
		\node [style=dot] (14)  at (0.0, -0.175) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (13);
		\draw (14) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-And-bialgebra/Z-And-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (0.375, 0.725) {};
		\node [style=none] (12)  at (-0.375, 0.725) {};
		\node [style=none] (13)  at (0.375, -0.775) {};
		\node [style=none] (14)  at (-0.375, -0.775) {};
		\node [style=none] (15)  at (0.0, 0.65) {...};
		\node [style=none] (16)  at (0.0, -0.65) {...};
		\node [style=box] (17)  at (0.0, -0.275) {};
		\node [style=white dot] (18)  at (0.0, 0.35) {};
		\node [style=box] (19)  at (0.0, -0.025) {};
		\node [style=none, font={\scriptsize}] (23)  at (0.0, 0.775) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (18);
		\draw (17) to (13.center);
		\draw (17) to (14.center);
		\draw (18) to (17);
		\draw (18) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-And-bialgebra/Z-And-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.375, -0.4) {};
		\node [style=white dot] (1)  at (-0.375, -0.4) {};
		\node [style=box] (2)  at (0.375, 0.225) {};
		\node [style=box] (3)  at (-0.375, 0.225) {};
		\node [style=none] (4)  at (0.375, -0.775) {};
		\node [style=none] (5)  at (-0.375, -0.775) {};
		\node [style=none] (6)  at (0.375, 0.725) {};
		\node [style=none] (7)  at (-0.375, 0.725) {};
		\node [style=none] (8)  at (0.0, -0.65) {...};
		\node [style=none] (9)  at (0.0, 0.6) {...};
		\node [style=box] (20)  at (0.375, 0.475) {};
		\node [style=box] (21)  at (-0.375, 0.475) {};
		\node [style=none, font={\scriptsize}] (22)  at (0.0, 0.775) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (0) to (2);
		\draw [bend left] (1) to (3);
		\draw (2) to (1);
		\draw (2) to (6.center);
		\draw (3) to (0);
		\draw (3) to (7.center);
		\draw (4.center) to (0);
		\draw (5.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-1/Z-spider-NF-1_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (64)  at (0.0, -0.613) {};
		\node [style=none] (67)  at (0.0, 0.613) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-2/Z-spider-NF-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.675, 0.125) {};
		\node [style=none] (1)  at (-0.675, -0.375) {};
		\node [style=none] (2)  at (0.075, -0.375) {};
		\node [style=none] (3)  at (-0.175, 0.125) {};
		\node [style=none] (5)  at (-0.55, -0.375) {};
		\node [style=none] (6)  at (-0.175, -0.375) {};
		\node [style=none] (7)  at (-0.675, -0.125) {};
		\node [style=none] (8)  at (-0.425, 0.125) {};
		\node [style=none] (9)  at (0.475, 0.125) {};
		\node [style=none] (10)  at (0.475, -0.375) {};
		\node [style=none] (11)  at (1.225, -0.375) {};
		\node [style=none] (12)  at (0.975, 0.125) {};
		\node [style=none] (14)  at (0.6, -0.375) {};
		\node [style=none] (15)  at (0.975, -0.375) {};
		\node [style=none] (16)  at (0.475, -0.125) {};
		\node [style=none] (17)  at (0.725, 0.125) {};
		\node [style=none] (18)  at (0.225, -0.375) {};
		\node [style=white dot] (19)  at (-0.925, -0.625) {};
		\node [style=none] (20)  at (-1.225, -0.625) {};
		\node [style=none] (21)  at (-0.55, -0.875) {};
		\node [style=dot] (22)  at (-0.175, -0.775) {};
		\node [style=dot] (23)  at (0.6, -0.775) {};
		\node [style=none] (24)  at (0.975, -0.875) {};
		\node [style=dot] (25)  at (-0.425, 0.375) {};
		\node [style=none] (26)  at (0.075, 0.875) {};
		\node [style=white dot] (27)  at (0.075, 0.625) {};
		\node [style=none, font={\scriptsize}] (28)  at (-0.675, 0.375) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw [in=90, out=-180, looseness=1.25] (7.center) to (19);
		\draw (9.center) to (12.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw [in=60, out=180, looseness=1.25] (16.center) to (18.center);
		\draw [in=-105, out=0, looseness=0.50] (19) to (18.center);
		\draw (19) to (20.center);
		\draw (21.center) to (5.center);
		\draw (22) to (6.center);
		\draw (23) to (14.center);
		\draw (24.center) to (15.center);
		\draw (25) to (27);
		\draw (25) to (8.center);
		\draw (26.center) to (27);
		\draw (27) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-2/Z-spider-NF-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (107)  at (-0.25, -0.4) {};
		\node [style=box] (111)  at (-0.475, -0.05) {};
		\node [style=box] (112)  at (0.0, -0.05) {};
		\node [style=white dot] (114)  at (0.25, -0.725) {};
		\node [style=dot] (115)  at (-0.25, -0.725) {};
		\node [style=white dot] (133)  at (-0.875, 0.2) {};
		\node [style=none] (134)  at (-1.175, 0.2) {};
		\node [style=none] (135)  at (-0.25, -1.25) {};
		\node [style=dot] (136)  at (0.25, -1.15) {};
		\node [style=dot] (137)  at (1.175, -0.9) {};
		\node [style=none] (138)  at (0.675, -1.25) {};
		\node [style=dot] (139)  at (-0.125, 1.0) {};
		\node [style=none] (140)  at (0.375, 1.25) {};
		\node [style=white dot] (141)  at (0.375, 1.0) {};
		\node [style=none, font={\scriptsize}] (142)  at (-0.375, 1.0) {$\neg$};
		\node [style=white dot] (143)  at (0.675, -0.15) {};
		\node [style=box] (144)  at (0.45, 0.2) {};
		\node [style=box] (145)  at (0.925, 0.2) {};
		\node [style=white dot] (146)  at (1.175, -0.475) {};
		\node [style=dot] (147)  at (0.675, -0.475) {};
		\node [style=dot] (169)  at (0.075, 0.25) {};
		\node [style=none, font={\scriptsize}] (170)  at (0.075, 0.5) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (107) to (115);
		\draw (111) to (107);
		\draw (111) to (112);
		\draw [in=90, out=-45] (112) to (114);
		\draw (114) to (136);
		\draw (115) to (114);
		\draw (115) to (135.center);
		\draw (133) to (134.center);
		\draw (133) to (111);
		\draw (139) to (141);
		\draw (139) to (107);
		\draw (140.center) to (141);
		\draw [in=90, out=-45] (141) to (143);
		\draw (143) to (147);
		\draw (144) to (143);
		\draw (144) to (145);
		\draw (144) to (169);
		\draw [in=90, out=-45] (145) to (146);
		\draw (146) to (137);
		\draw (147) to (146);
		\draw (147) to (138.center);
		\draw (169) to (133);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-2/Z-spider-NF-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (47)  at (-0.625, -0.412) {};
		\node [style=none] (48)  at (-0.925, -0.412) {};
		\node [style=dot] (53)  at (0.3, 0.338) {};
		\node [style=none] (54)  at (0.375, 1.087) {};
		\node [style=white dot] (55)  at (0.375, 0.838) {};
		\node [style=none, font={\scriptsize}] (56)  at (0.05, 0.338) {$\neg$};
		\node [style=white dot] (57)  at (0.925, -0.062) {};
		\node [style=none] (59)  at (0.925, -1.087) {};
		\node [style=box] (60)  at (0.525, -0.062) {};
		\node [style=white dot] (62)  at (0.525, -0.362) {};
		\node [style=dot] (63)  at (-0.2, -0.062) {};
		\node [style=none, font={\scriptsize}] (64)  at (-0.45, -0.062) {$\neg$};
		\node [style=white dot] (65)  at (0.2, -0.563) {};
		\node [style=box] (66)  at (-0.2, -0.563) {};
		\node [style=white dot] (67)  at (-0.2, -0.813) {};
		\node [style=none] (68)  at (0.2, -1.087) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47) to (48.center);
		\draw (47) to (66);
		\draw (47) to (63);
		\draw (53) to (55);
		\draw (53) to (65);
		\draw (54.center) to (55);
		\draw (55) to (57);
		\draw (59.center) to (57);
		\draw (60) to (57);
		\draw (62) to (60);
		\draw (63) to (60);
		\draw (66) to (65);
		\draw (67) to (66);
		\draw (68.center) to (65);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-2/Z-spider-NF-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (70)  at (-0.475, -0.537) {};
		\node [style=none] (71)  at (-0.775, -0.537) {};
		\node [style=none] (73)  at (0.525, 0.963) {};
		\node [style=white dot] (74)  at (0.525, 0.688) {};
		\node [style=none] (77)  at (0.825, -0.963) {};
		\node [style=box] (78)  at (-0.475, 0.213) {};
		\node [style=white dot] (79)  at (-0.825, 0.213) {};
		\node [style=dot] (80)  at (-0.475, -0.137) {};
		\node [style=none, font={\scriptsize}] (81)  at (-0.725, -0.137) {$\neg$};
		\node [style=box] (83)  at (-0.05, -0.187) {};
		\node [style=white dot] (84)  at (-0.05, -0.512) {};
		\node [style=none] (85)  at (0.325, -0.963) {};
		\node [style=dot] (86)  at (-0.05, 0.163) {};
		\node [style=none, font={\scriptsize}] (87)  at (0.2, 0.163) {$\neg$};
		\node [style=dot] (88)  at (0.325, -0.637) {};
		\node [style=none, font={\scriptsize}] (89)  at (0.575, -0.637) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70) to (71.center);
		\draw (70) to (83);
		\draw (70) to (80);
		\draw (73.center) to (74);
		\draw [in=90, out=-60] (74) to (77.center);
		\draw (74) to (88);
		\draw [in=-180, out=90] (78) to (74);
		\draw (79) to (78);
		\draw (80) to (78);
		\draw (83) to (86);
		\draw (84) to (83);
		\draw [bend left] (86) to (74);
		\draw (88) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-spider-NF-2/Z-spider-NF-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (92)  at (-0.425, 0.188) {};
		\node [style=none] (93)  at (0.125, 0.463) {};
		\node [style=white dot] (94)  at (0.125, 0.188) {};
		\node [style=none] (95)  at (0.425, -0.462) {};
		\node [style=none] (102)  at (-0.075, -0.462) {};
		\node [style=dot] (105)  at (-0.075, -0.137) {};
		\node [style=none, font={\scriptsize}] (106)  at (-0.325, -0.137) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (92.center) to (94);
		\draw (93.center) to (94);
		\draw [in=90, out=-30] (94) to (95.center);
		\draw (94) to (105);
		\draw (105) to (102.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-QMDD-induction/ZH-QMDD-induction_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.175, 0.275) {};
		\node [style=none] (3)  at (0.2, 0.275) {};
		\node [style=dot] (4)  at (-0.175, 0.475) {};
		\node [style=dot] (5)  at (0.2, 0.475) {};
		\node [style=none] (6)  at (-0.35, 0.275) {};
		\node [style=none] (7)  at (0.4, 0.275) {};
		\node [style=none] (8)  at (-0.35, -0.225) {};
		\node [style=none] (9)  at (0.4, -0.225) {};
		\node [style=none] (10)  at (0.025, 0.025) {$D'$};
		\node [style=none] (11)  at (-0.225, -0.225) {};
		\node [style=none] (12)  at (-0.225, -0.475) {};
		\node [style=none] (13)  at (0.275, -0.225) {};
		\node [style=none] (14)  at (0.275, -0.475) {};
		\node [style=none] (15)  at (0.025, -0.35) {...};
		\node [style=none] (16)  at (-0.4, 0.475) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (4);
		\draw (3.center) to (5);
		\draw (6.center) to (8.center);
		\draw (7.center) to (6.center);
		\draw (7.center) to (9.center);
		\draw (9.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-QMDD-induction/ZH-QMDD-induction_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (-0.213, 0.275) {};
		\node [style=none] (19)  at (0.162, 0.275) {};
		\node [style=dot] (20)  at (-0.213, 0.475) {};
		\node [style=dot] (21)  at (0.162, 0.475) {};
		\node [style=none] (22)  at (-0.388, 0.275) {};
		\node [style=none] (23)  at (0.363, 0.275) {};
		\node [style=none] (24)  at (-0.388, -0.225) {};
		\node [style=none] (25)  at (0.363, -0.225) {};
		\node [style=none] (26)  at (-0.012, 0.025) {$D'$};
		\node [style=none] (27)  at (-0.263, -0.225) {};
		\node [style=none] (28)  at (-0.263, -0.475) {};
		\node [style=none] (29)  at (0.238, -0.225) {};
		\node [style=none] (30)  at (0.238, -0.475) {};
		\node [style=none] (31)  at (-0.012, -0.35) {...};
		\node [style=none] (32)  at (0.387, 0.475) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (20);
		\draw (19.center) to (21);
		\draw (22.center) to (24.center);
		\draw (23.center) to (22.center);
		\draw (23.center) to (25.center);
		\draw (25.center) to (24.center);
		\draw (27.center) to (28.center);
		\draw (29.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-0-to-terminal/ZH-rule-0-to-terminal_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.188, 0.375) {};
		\node [style=none] (1)  at (0.188, -0.125) {};
		\node [style=none] (2)  at (0.938, -0.125) {};
		\node [style=none] (3)  at (0.688, 0.375) {};
		\node [style=none] (4)  at (0.313, -0.375) {};
		\node [style=none] (5)  at (0.688, -0.375) {};
		\node [style=none] (6)  at (-0.313, 0.125) {};
		\node [style=none] (7)  at (0.313, -0.125) {};
		\node [style=none] (8)  at (0.688, -0.125) {};
		\node [style=none] (9)  at (0.188, 0.125) {};
		\node [style=none] (10)  at (0.438, 0.375) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (0.438, 0.625) {};
		\node [style=none] (12)  at (0.188, 1.125) {};
		\node [style=none] (13)  at (0.688, 1.125) {};
		\node [style=none] (14)  at (0.438, 1.0) {...};
		\node [style=white dot] (17)  at (-0.013, 0.875) {};
		\node [style=box] (18)  at (-0.388, 0.875) {$0$};
		\node [style=none] (23)  at (-0.188, 1.125) {};
		\node [style=white dot] (26)  at (-0.438, -1.125) {};
		\node [style=comonoid, shape border rotate=180] (27)  at (-0.438, -0.875) {};
		\node [style=none] (28)  at (-0.938, -0.375) {};
		\node [style=none] (29)  at (-0.438, -0.375) {};
		\node [style=none] (30)  at (-0.688, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw [bend right] (12.center) to (11);
		\draw [bend left] (13.center) to (11);
		\draw (17) to (18);
		\draw (17) to (11);
		\draw (23.center) to (17);
		\draw (26) to (27);
		\draw [bend right] (28.center) to (27);
		\draw [bend left] (29.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-0-to-terminal/ZH-rule-0-to-terminal_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (0.188, 0.375) {};
		\node [style=none] (33)  at (0.188, -0.125) {};
		\node [style=none] (34)  at (0.938, -0.125) {};
		\node [style=none] (35)  at (0.688, 0.375) {};
		\node [style=none] (36)  at (0.313, -0.375) {};
		\node [style=none] (37)  at (0.688, -0.375) {};
		\node [style=none] (38)  at (-0.313, 0.125) {};
		\node [style=none] (39)  at (0.313, -0.125) {};
		\node [style=none] (40)  at (0.688, -0.125) {};
		\node [style=none] (41)  at (0.188, 0.125) {};
		\node [style=none] (42)  at (0.438, 0.375) {};
		\node [style=comonoid, shape border rotate=180] (43)  at (0.438, 0.625) {};
		\node [style=none] (44)  at (0.287, 1.125) {};
		\node [style=none] (45)  at (0.688, 1.125) {};
		\node [style=none] (46)  at (0.487, 1.0) {...};
		\node [style=none] (49)  at (-0.188, 1.125) {};
		\node [style=white dot] (50)  at (-0.438, -1.125) {};
		\node [style=comonoid, shape border rotate=180] (51)  at (-0.438, -0.875) {};
		\node [style=none] (52)  at (-0.938, -0.375) {};
		\node [style=none] (53)  at (-0.438, -0.375) {};
		\node [style=none] (54)  at (-0.688, -0.5) {...};
		\node [style=dot] (55)  at (-0.188, 0.875) {};
		\node [style=dot] (56)  at (0.162, 0.875) {};
		\node [style=dot] (57)  at (-0.188, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32.center) to (35.center);
		\draw (33.center) to (32.center);
		\draw (34.center) to (33.center);
		\draw (35.center) to (34.center);
		\draw (36.center) to (39.center);
		\draw (37.center) to (40.center);
		\draw (41.center) to (38.center);
		\draw (42.center) to (43);
		\draw [in=120, out=-90] (44.center) to (43);
		\draw [bend left] (45.center) to (43);
		\draw (50) to (51);
		\draw [bend right] (52.center) to (51);
		\draw [bend left] (53.center) to (51);
		\draw (55) to (49.center);
		\draw (56) to (43);
		\draw [bend left=15, looseness=1.25] (57) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-0-to-terminal/ZH-rule-0-to-terminal_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (0.188, 0.375) {};
		\node [style=none] (60)  at (0.188, -0.125) {};
		\node [style=none] (61)  at (0.938, -0.125) {};
		\node [style=none] (62)  at (0.688, 0.375) {};
		\node [style=none] (63)  at (0.313, -0.375) {};
		\node [style=none] (64)  at (0.688, -0.375) {};
		\node [style=none] (65)  at (-0.313, 0.125) {};
		\node [style=none] (66)  at (0.313, -0.125) {};
		\node [style=none] (67)  at (0.688, -0.125) {};
		\node [style=none] (68)  at (0.188, 0.125) {};
		\node [style=none] (69)  at (0.438, 0.375) {};
		\node [style=comonoid, shape border rotate=180] (70)  at (0.438, 0.625) {};
		\node [style=none] (71)  at (0.188, 1.125) {};
		\node [style=none] (72)  at (0.688, 1.125) {};
		\node [style=none] (73)  at (0.438, 1.0) {...};
		\node [style=white dot] (74)  at (-0.188, 0.875) {};
		\node [style=box] (75)  at (-0.563, 0.875) {$0$};
		\node [style=none] (76)  at (-0.188, 1.125) {};
		\node [style=white dot] (77)  at (-0.438, -1.125) {};
		\node [style=comonoid, shape border rotate=180] (78)  at (-0.438, -0.875) {};
		\node [style=none] (79)  at (-0.938, -0.375) {};
		\node [style=none] (80)  at (-0.438, -0.375) {};
		\node [style=none] (81)  at (-0.688, -0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (59.center) to (62.center);
		\draw (60.center) to (59.center);
		\draw (61.center) to (60.center);
		\draw (62.center) to (61.center);
		\draw (63.center) to (66.center);
		\draw (64.center) to (67.center);
		\draw (68.center) to (65.center);
		\draw (69.center) to (70);
		\draw [bend right] (71.center) to (70);
		\draw [bend left] (72.center) to (70);
		\draw (74) to (75);
		\draw [in=60, out=-90] (74) to (78);
		\draw (76.center) to (74);
		\draw (77) to (78);
		\draw [bend right] (79.center) to (78);
		\draw [bend left] (80.center) to (78);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-general/ZH-rule-regrouping-general_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.95, -0.825) {};
		\node [style=none] (25)  at (-0.95, -1.325) {};
		\node [style=none] (26)  at (-0.2, -1.325) {};
		\node [style=none] (27)  at (-0.45, -0.825) {};
		\node [style=none] (28)  at (-0.825, -1.575) {};
		\node [style=none] (29)  at (-0.45, -1.575) {};
		\node [style=none] (30)  at (-1.2, -1.075) {};
		\node [style=none] (31)  at (-0.825, -1.325) {};
		\node [style=none] (32)  at (-0.45, -1.325) {};
		\node [style=none] (33)  at (-0.95, -1.075) {};
		\node [style=none] (34)  at (-0.7, -0.825) {};
		\node [style=comonoid, shape border rotate=180] (35)  at (-0.7, -0.575) {};
		\node [style=box] (39)  at (-1.3, 0.175) {$a$};
		\node [style=none] (40)  at (0.45, -0.825) {};
		\node [style=none] (41)  at (0.45, -1.325) {};
		\node [style=none] (42)  at (1.2, -1.325) {};
		\node [style=none] (43)  at (0.95, -0.825) {};
		\node [style=none] (44)  at (0.575, -1.575) {};
		\node [style=none] (45)  at (0.95, -1.575) {};
		\node [style=none] (46)  at (0.2, -1.075) {};
		\node [style=none] (47)  at (0.575, -1.325) {};
		\node [style=none] (48)  at (0.95, -1.325) {};
		\node [style=none] (49)  at (0.45, -1.075) {};
		\node [style=none] (50)  at (0.7, -0.825) {};
		\node [style=comonoid, shape border rotate=180] (51)  at (0.7, -0.575) {};
		\node [style=none] (55)  at (-0.875, 0.725) {};
		\node [style=none] (56)  at (-0.875, 0.225) {};
		\node [style=none] (57)  at (-0.125, 0.225) {};
		\node [style=none] (58)  at (-0.375, 0.725) {};
		\node [style=none] (59)  at (-0.75, 0.225) {};
		\node [style=none] (60)  at (-0.375, 0.225) {};
		\node [style=none] (61)  at (-0.875, 0.475) {};
		\node [style=none] (62)  at (-0.625, 0.725) {};
		\node [style=none] (63)  at (0.275, 0.725) {};
		\node [style=none] (64)  at (0.275, 0.225) {};
		\node [style=none] (65)  at (1.025, 0.225) {};
		\node [style=none] (66)  at (0.775, 0.725) {};
		\node [style=none] (67)  at (0.4, 0.225) {};
		\node [style=none] (68)  at (0.775, 0.225) {};
		\node [style=none] (69)  at (0.275, 0.475) {};
		\node [style=none] (70)  at (0.525, 0.725) {};
		\node [style=none] (71)  at (0.025, 0.625) {};
		\node [style=white dot] (72)  at (-1.125, 0.875) {};
		\node [style=none] (73)  at (-1.425, 0.875) {};
		\node [style=comonoid, shape border rotate=180] (78)  at (-0.625, 1.075) {};
		\node [style=none] (79)  at (-0.875, 1.575) {};
		\node [style=none] (80)  at (-0.625, 1.45) {...};
		\node [style=none] (81)  at (-0.375, 1.575) {};
		\node [style=comonoid, shape border rotate=180] (82)  at (0.525, 1.075) {};
		\node [style=none] (83)  at (0.275, 1.575) {};
		\node [style=none] (84)  at (0.525, 1.45) {...};
		\node [style=none] (85)  at (0.775, 1.575) {};
		\node [style=white dot] (86)  at (-1.0, -0.075) {};
		\node [style=white dot] (87)  at (-0.225, -0.075) {};
		\node [style=white dot] (88)  at (0.25, -0.075) {};
		\node [style=white dot] (89)  at (1.025, -0.075) {};
		\node [style=box] (90)  at (0.625, -0.075) {$a$};
		\node [style=box] (91)  at (-0.6, -0.075) {$b$};
		\node [style=box] (92)  at (1.325, 0.175) {$b$};
		\node [style=none] (93)  at (1.325, -0.1) {};
		\node [style=none] (94)  at (1.425, -0.35) {};
		\node [style=none] (95)  at (1.35, -0.225) {\rotatebox{-45}{...}};
		\node [style=none] (96)  at (-1.3, -0.1) {};
		\node [style=none] (97)  at (-1.4, -0.35) {};
		\node [style=none] (98)  at (-1.325, -0.225) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (27.center);
		\draw (25.center) to (24.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (31.center);
		\draw (29.center) to (32.center);
		\draw (33.center) to (30.center);
		\draw (34.center) to (35);
		\draw (35) to (88);
		\draw (35) to (96.center);
		\draw (39) to (86);
		\draw (40.center) to (43.center);
		\draw (41.center) to (40.center);
		\draw (42.center) to (41.center);
		\draw (43.center) to (42.center);
		\draw (44.center) to (47.center);
		\draw (45.center) to (48.center);
		\draw (49.center) to (46.center);
		\draw (50.center) to (51);
		\draw (51) to (89);
		\draw (55.center) to (58.center);
		\draw (56.center) to (55.center);
		\draw (57.center) to (56.center);
		\draw (58.center) to (57.center);
		\draw (59.center) to (86);
		\draw (60.center) to (87);
		\draw [in=-90, out=180, looseness=1.25] (61.center) to (72);
		\draw (63.center) to (66.center);
		\draw (64.center) to (63.center);
		\draw (65.center) to (64.center);
		\draw (66.center) to (65.center);
		\draw (67.center) to (88);
		\draw (68.center) to (89);
		\draw [in=-60, out=-180, looseness=1.25] (69.center) to (71.center);
		\draw [in=105, out=0, looseness=0.50] (72) to (71.center);
		\draw (72) to (73.center);
		\draw (78) to (62.center);
		\draw [bend right] (79.center) to (78);
		\draw [bend left] (81.center) to (78);
		\draw (82) to (70.center);
		\draw [bend right] (83.center) to (82);
		\draw [bend left] (85.center) to (82);
		\draw (86) to (35);
		\draw (87) to (51);
		\draw (90) to (88);
		\draw (91) to (87);
		\draw (92) to (89);
		\draw (93.center) to (51);
		\draw (94.center) to (51);
		\draw (97.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-general/ZH-rule-regrouping-general_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (100)  at (-0.938, -1.025) {};
		\node [style=none] (101)  at (-0.938, -1.525) {};
		\node [style=none] (102)  at (-0.188, -1.525) {};
		\node [style=none] (103)  at (-0.438, -1.025) {};
		\node [style=none] (104)  at (-0.813, -1.775) {};
		\node [style=none] (105)  at (-0.438, -1.775) {};
		\node [style=none] (106)  at (-1.188, -1.275) {};
		\node [style=none] (107)  at (-0.813, -1.525) {};
		\node [style=none] (108)  at (-0.438, -1.525) {};
		\node [style=none] (109)  at (-0.938, -1.275) {};
		\node [style=none] (110)  at (-0.688, -1.025) {};
		\node [style=comonoid, shape border rotate=180] (111)  at (-0.688, -0.775) {};
		\node [style=none] (125)  at (-0.712, 0.925) {};
		\node [style=none] (126)  at (-0.712, 0.425) {};
		\node [style=none] (127)  at (0.037, 0.425) {};
		\node [style=none] (128)  at (-0.212, 0.925) {};
		\node [style=none] (129)  at (-0.587, 0.425) {};
		\node [style=none] (130)  at (-0.212, 0.425) {};
		\node [style=none] (131)  at (-0.712, 0.675) {};
		\node [style=none] (132)  at (-0.462, 0.925) {};
		\node [style=none] (133)  at (0.188, 0.925) {};
		\node [style=none] (134)  at (0.188, 0.425) {};
		\node [style=none] (135)  at (0.938, 0.425) {};
		\node [style=none] (136)  at (0.688, 0.925) {};
		\node [style=none] (137)  at (0.313, 0.425) {};
		\node [style=none] (138)  at (0.688, 0.425) {};
		\node [style=none] (139)  at (0.188, 0.675) {};
		\node [style=none] (140)  at (0.438, 0.925) {};
		\node [style=none] (141)  at (0.012, 0.875) {};
		\node [style=white dot] (142)  at (-0.962, 1.075) {};
		\node [style=none] (143)  at (-1.263, 1.075) {};
		\node [style=comonoid, shape border rotate=180] (144)  at (-0.462, 1.275) {};
		\node [style=none] (145)  at (-0.712, 1.775) {};
		\node [style=none] (146)  at (-0.462, 1.65) {...};
		\node [style=none] (147)  at (-0.212, 1.775) {};
		\node [style=comonoid, shape border rotate=180] (148)  at (0.438, 1.275) {};
		\node [style=none] (149)  at (0.188, 1.775) {};
		\node [style=none] (150)  at (0.438, 1.65) {...};
		\node [style=none] (151)  at (0.688, 1.775) {};
		\node [style=none] (161)  at (1.112, -0.25) {\rotatebox{-45}{...}};
		\node [style=none] (162)  at (-1.038, -0.05) {};
		\node [style=none] (163)  at (-1.288, -0.3) {};
		\node [style=none] (164)  at (-1.138, -0.175) {\rotatebox{45}{...}};
		\node [style=white dot] (166)  at (-0.413, -0.525) {};
		\node [style=box] (167)  at (-0.238, -0.875) {$a$};
		\node [style=comonoid, shape border rotate=180] (168)  at (-0.413, -0.15) {};
		\node [style=none] (171)  at (0.537, -1.025) {};
		\node [style=none] (172)  at (0.537, -1.525) {};
		\node [style=none] (173)  at (1.287, -1.525) {};
		\node [style=none] (174)  at (1.037, -1.025) {};
		\node [style=none] (175)  at (0.662, -1.775) {};
		\node [style=none] (176)  at (1.037, -1.775) {};
		\node [style=none] (177)  at (0.287, -1.275) {};
		\node [style=none] (178)  at (0.662, -1.525) {};
		\node [style=none] (179)  at (1.037, -1.525) {};
		\node [style=none] (180)  at (0.537, -1.275) {};
		\node [style=none] (181)  at (0.787, -1.025) {};
		\node [style=comonoid, shape border rotate=180] (182)  at (0.787, -0.775) {};
		\node [style=none] (183)  at (0.987, -0.125) {};
		\node [style=none] (184)  at (1.237, -0.375) {};
		\node [style=white dot] (186)  at (0.512, -0.525) {};
		\node [style=box] (187)  at (0.337, -0.875) {$b$};
		\node [style=comonoid, shape border rotate=180] (188)  at (0.512, -0.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (100.center) to (103.center);
		\draw (101.center) to (100.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (102.center);
		\draw (104.center) to (107.center);
		\draw (105.center) to (108.center);
		\draw (109.center) to (106.center);
		\draw (111) to (162.center);
		\draw (111) to (110.center);
		\draw (125.center) to (128.center);
		\draw (126.center) to (125.center);
		\draw (127.center) to (126.center);
		\draw (128.center) to (127.center);
		\draw (129.center) to (168);
		\draw (130.center) to (188);
		\draw [in=-90, out=180, looseness=1.25] (131.center) to (142);
		\draw (133.center) to (136.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (134.center);
		\draw (136.center) to (135.center);
		\draw [in=-60, out=-180, looseness=1.25] (139.center) to (141.center);
		\draw [in=105, out=0, looseness=0.50] (142) to (141.center);
		\draw (142) to (143.center);
		\draw (144) to (132.center);
		\draw [bend right] (145.center) to (144);
		\draw [bend left] (147.center) to (144);
		\draw (148) to (140.center);
		\draw [bend right] (149.center) to (148);
		\draw [bend left] (151.center) to (148);
		\draw (163.center) to (111);
		\draw (166) to (111);
		\draw (167) to (166);
		\draw (168) to (166);
		\draw (168) to (137.center);
		\draw (171.center) to (174.center);
		\draw (172.center) to (171.center);
		\draw (173.center) to (172.center);
		\draw (174.center) to (173.center);
		\draw (175.center) to (178.center);
		\draw (176.center) to (179.center);
		\draw (180.center) to (177.center);
		\draw (182) to (183.center);
		\draw (182) to (181.center);
		\draw (184.center) to (182);
		\draw (186) to (182);
		\draw (187) to (186);
		\draw (188) to (186);
		\draw (188) to (138.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-general/ZH-rule-regrouping-general_02.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (190)  at (-0.912, -0.9) {};
		\node [style=none] (191)  at (-0.912, -1.4) {};
		\node [style=none] (192)  at (-0.162, -1.4) {};
		\node [style=none] (193)  at (-0.412, -0.9) {};
		\node [style=none] (194)  at (-0.787, -1.65) {};
		\node [style=none] (195)  at (-0.412, -1.65) {};
		\node [style=none] (196)  at (-1.162, -1.15) {};
		\node [style=none] (197)  at (-0.787, -1.4) {};
		\node [style=none] (198)  at (-0.412, -1.4) {};
		\node [style=none] (199)  at (-0.912, -1.15) {};
		\node [style=none] (200)  at (-0.662, -0.9) {};
		\node [style=comonoid, shape border rotate=180] (201)  at (-0.662, -0.65) {};
		\node [style=comonoid, shape border rotate=180] (221)  at (-0.337, 1.15) {};
		\node [style=none] (222)  at (-0.587, 1.65) {};
		\node [style=none] (223)  at (-0.337, 1.525) {...};
		\node [style=none] (224)  at (-0.087, 1.65) {};
		\node [style=comonoid, shape border rotate=180] (225)  at (0.313, 1.15) {};
		\node [style=none] (226)  at (0.063, 1.65) {};
		\node [style=none] (227)  at (0.313, 1.525) {...};
		\node [style=none] (228)  at (0.563, 1.65) {};
		\node [style=none] (229)  at (0.888, -0.3) {\rotatebox{-45}{...}};
		\node [style=none] (230)  at (-0.762, -0.175) {};
		\node [style=none] (231)  at (-1.012, -0.425) {};
		\node [style=none] (232)  at (-0.862, -0.3) {\rotatebox{45}{...}};
		\node [style=white dot] (233)  at (-0.387, -0.4) {};
		\node [style=box] (234)  at (-0.212, -0.75) {$a$};
		\node [style=none] (236)  at (0.413, -0.9) {};
		\node [style=none] (237)  at (0.413, -1.4) {};
		\node [style=none] (238)  at (1.163, -1.4) {};
		\node [style=none] (239)  at (0.913, -0.9) {};
		\node [style=none] (240)  at (0.538, -1.65) {};
		\node [style=none] (241)  at (0.913, -1.65) {};
		\node [style=none] (242)  at (0.163, -1.15) {};
		\node [style=none] (243)  at (0.538, -1.4) {};
		\node [style=none] (244)  at (0.913, -1.4) {};
		\node [style=none] (245)  at (0.413, -1.15) {};
		\node [style=none] (246)  at (0.663, -0.9) {};
		\node [style=comonoid, shape border rotate=180] (247)  at (0.663, -0.65) {};
		\node [style=none] (248)  at (0.763, -0.175) {};
		\node [style=none] (249)  at (1.013, -0.425) {};
		\node [style=white dot] (250)  at (0.388, -0.4) {};
		\node [style=box] (251)  at (0.212, -0.75) {$b$};
		\node [style=none] (252)  at (-0.262, 0.375) {};
		\node [style=none] (253)  at (-0.262, -0.125) {};
		\node [style=none] (254)  at (0.488, -0.125) {};
		\node [style=none] (255)  at (0.238, 0.375) {};
		\node [style=none] (258)  at (-0.512, 0.125) {};
		\node [style=none] (259)  at (-0.137, -0.125) {};
		\node [style=none] (260)  at (0.238, -0.125) {};
		\node [style=none] (261)  at (-0.262, 0.125) {};
		\node [style=none] (262)  at (-0.012, 0.375) {};
		\node [style=comonoid, shape border rotate=180] (263)  at (-0.012, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (190.center) to (193.center);
		\draw (191.center) to (190.center);
		\draw (192.center) to (191.center);
		\draw (193.center) to (192.center);
		\draw (194.center) to (197.center);
		\draw (195.center) to (198.center);
		\draw (199.center) to (196.center);
		\draw (201) to (230.center);
		\draw (201) to (200.center);
		\draw [in=135, out=-90] (221) to (263);
		\draw [bend right] (222.center) to (221);
		\draw [bend left] (224.center) to (221);
		\draw [bend right] (226.center) to (225);
		\draw [bend left] (228.center) to (225);
		\draw (231.center) to (201);
		\draw (233) to (201);
		\draw (234) to (233);
		\draw (236.center) to (239.center);
		\draw (237.center) to (236.center);
		\draw (238.center) to (237.center);
		\draw (239.center) to (238.center);
		\draw (240.center) to (243.center);
		\draw (241.center) to (244.center);
		\draw (245.center) to (242.center);
		\draw (247) to (248.center);
		\draw (247) to (246.center);
		\draw (249.center) to (247);
		\draw (250) to (247);
		\draw (251) to (250);
		\draw (252.center) to (255.center);
		\draw (253.center) to (252.center);
		\draw (254.center) to (253.center);
		\draw (255.center) to (254.center);
		\draw (259.center) to (233);
		\draw (260.center) to (250);
		\draw (261.center) to (258.center);
		\draw (263) to (262.center);
		\draw [in=-90, out=45] (263) to (225);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-general/ZH-rule-regrouping-general_03.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (265)  at (-0.912, -0.65) {};
		\node [style=none] (266)  at (-0.912, -1.15) {};
		\node [style=none] (267)  at (-0.162, -1.15) {};
		\node [style=none] (268)  at (-0.412, -0.65) {};
		\node [style=none] (269)  at (-0.787, -1.4) {};
		\node [style=none] (270)  at (-0.412, -1.4) {};
		\node [style=none] (271)  at (-1.162, -0.9) {};
		\node [style=none] (272)  at (-0.787, -1.15) {};
		\node [style=none] (273)  at (-0.412, -1.15) {};
		\node [style=none] (274)  at (-0.912, -0.9) {};
		\node [style=none] (275)  at (-0.662, -0.65) {};
		\node [style=comonoid, shape border rotate=180] (276)  at (-0.662, -0.4) {};
		\node [style=none] (278)  at (-0.587, 1.4) {};
		\node [style=none] (279)  at (-0.237, 1.275) {...};
		\node [style=none] (280)  at (-0.087, 1.4) {};
		\node [style=none] (282)  at (0.063, 1.4) {};
		\node [style=none] (283)  at (0.213, 1.275) {...};
		\node [style=none] (284)  at (0.563, 1.4) {};
		\node [style=none] (285)  at (1.138, -0.05) {\rotatebox{-45}{...}};
		\node [style=none] (286)  at (-0.762, 0.075) {};
		\node [style=none] (287)  at (-1.012, -0.175) {};
		\node [style=none] (288)  at (-0.862, -0.05) {\rotatebox{45}{...}};
		\node [style=white dot] (289)  at (-0.387, -0.15) {};
		\node [style=box] (290)  at (-0.212, -0.5) {$a$};
		\node [style=none] (291)  at (0.413, -0.65) {};
		\node [style=none] (292)  at (0.413, -1.15) {};
		\node [style=none] (293)  at (1.163, -1.15) {};
		\node [style=none] (294)  at (0.913, -0.65) {};
		\node [style=none] (295)  at (0.538, -1.4) {};
		\node [style=none] (296)  at (0.913, -1.4) {};
		\node [style=none] (297)  at (0.163, -0.9) {};
		\node [style=none] (298)  at (0.538, -1.15) {};
		\node [style=none] (299)  at (0.913, -1.15) {};
		\node [style=none] (300)  at (0.413, -0.9) {};
		\node [style=none] (301)  at (0.663, -0.65) {};
		\node [style=comonoid, shape border rotate=180] (302)  at (0.663, -0.4) {};
		\node [style=none] (303)  at (0.763, 0.075) {};
		\node [style=none] (304)  at (1.013, -0.175) {};
		\node [style=white dot] (305)  at (0.388, -0.15) {};
		\node [style=box] (306)  at (0.213, -0.5) {$b$};
		\node [style=none] (307)  at (-0.262, 0.625) {};
		\node [style=none] (308)  at (-0.262, 0.125) {};
		\node [style=none] (309)  at (0.488, 0.125) {};
		\node [style=none] (310)  at (0.238, 0.625) {};
		\node [style=none] (311)  at (-0.512, 0.375) {};
		\node [style=none] (312)  at (-0.137, 0.125) {};
		\node [style=none] (313)  at (0.238, 0.125) {};
		\node [style=none] (314)  at (-0.262, 0.375) {};
		\node [style=none] (315)  at (-0.012, 0.625) {};
		\node [style=comonoid, shape border rotate=180] (316)  at (-0.012, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (265.center) to (268.center);
		\draw (266.center) to (265.center);
		\draw (267.center) to (266.center);
		\draw (268.center) to (267.center);
		\draw (269.center) to (272.center);
		\draw (270.center) to (273.center);
		\draw (274.center) to (271.center);
		\draw (276) to (286.center);
		\draw (276) to (275.center);
		\draw (278.center) to (316);
		\draw (284.center) to (316);
		\draw (287.center) to (276);
		\draw (289) to (276);
		\draw (290) to (289);
		\draw (291.center) to (294.center);
		\draw (292.center) to (291.center);
		\draw (293.center) to (292.center);
		\draw (294.center) to (293.center);
		\draw (295.center) to (298.center);
		\draw (296.center) to (299.center);
		\draw (300.center) to (297.center);
		\draw (302) to (303.center);
		\draw (302) to (301.center);
		\draw (304.center) to (302);
		\draw (305) to (302);
		\draw (306) to (305);
		\draw (307.center) to (310.center);
		\draw (308.center) to (307.center);
		\draw (309.center) to (308.center);
		\draw (310.center) to (309.center);
		\draw (312.center) to (289);
		\draw (313.center) to (305);
		\draw (314.center) to (311.center);
		\draw (316) to (315.center);
		\draw (316) to (280.center);
		\draw (316) to (282.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-unique-child/ZH-rule-regrouping-unique-child_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.4, -0.95) {};
		\node [style=none] (1)  at (-0.4, -1.45) {};
		\node [style=none] (2)  at (0.35, -1.45) {};
		\node [style=none] (3)  at (0.1, -0.95) {};
		\node [style=none] (4)  at (-0.275, -1.7) {};
		\node [style=none] (5)  at (0.1, -1.7) {};
		\node [style=none] (6)  at (-0.65, -1.2) {};
		\node [style=none] (7)  at (-0.275, -1.45) {};
		\node [style=none] (8)  at (0.1, -1.45) {};
		\node [style=none] (9)  at (-0.4, -1.2) {};
		\node [style=none] (10)  at (-0.15, -0.95) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (-0.15, -0.7) {};
		\node [style=box] (12)  at (-1.25, 0.3) {$a$};
		\node [style=none] (25)  at (-0.825, 0.85) {};
		\node [style=none] (26)  at (-0.825, 0.35) {};
		\node [style=none] (27)  at (-0.075, 0.35) {};
		\node [style=none] (28)  at (-0.325, 0.85) {};
		\node [style=none] (29)  at (-0.7, 0.35) {};
		\node [style=none] (30)  at (-0.325, 0.35) {};
		\node [style=none] (31)  at (-0.825, 0.6) {};
		\node [style=none] (32)  at (-0.575, 0.85) {};
		\node [style=none] (33)  at (0.325, 0.85) {};
		\node [style=none] (34)  at (0.325, 0.35) {};
		\node [style=none] (35)  at (1.075, 0.35) {};
		\node [style=none] (36)  at (0.825, 0.85) {};
		\node [style=none] (37)  at (0.45, 0.35) {};
		\node [style=none] (38)  at (0.825, 0.35) {};
		\node [style=none] (39)  at (0.325, 0.6) {};
		\node [style=none] (40)  at (0.575, 0.85) {};
		\node [style=none] (41)  at (0.075, 0.75) {};
		\node [style=white dot] (42)  at (-1.075, 1.0) {};
		\node [style=none] (43)  at (-1.375, 1.0) {};
		\node [style=comonoid, shape border rotate=180] (44)  at (-0.575, 1.2) {};
		\node [style=none] (45)  at (-0.825, 1.7) {};
		\node [style=none] (46)  at (-0.575, 1.575) {...};
		\node [style=none] (47)  at (-0.325, 1.7) {};
		\node [style=comonoid, shape border rotate=180] (48)  at (0.575, 1.2) {};
		\node [style=none] (49)  at (0.325, 1.7) {};
		\node [style=none] (50)  at (0.575, 1.575) {...};
		\node [style=none] (51)  at (0.825, 1.7) {};
		\node [style=white dot] (52)  at (-0.95, 0.05) {};
		\node [style=white dot] (53)  at (-0.175, 0.05) {};
		\node [style=white dot] (54)  at (0.3, 0.05) {};
		\node [style=white dot] (55)  at (1.075, 0.05) {};
		\node [style=box] (56)  at (0.675, 0.05) {$a$};
		\node [style=box] (57)  at (-0.55, 0.05) {$b$};
		\node [style=box] (58)  at (1.375, 0.3) {$b$};
		\node [style=none] (62)  at (-0.85, -0.275) {};
		\node [style=none] (63)  at (-1.1, -0.525) {};
		\node [style=none] (64)  at (-0.95, -0.4) {\rotatebox{45}{...}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw (11) to (62.center);
		\draw (11) to (54);
		\draw (11) to (55);
		\draw (12) to (52);
		\draw (25.center) to (28.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (27.center);
		\draw (29.center) to (52);
		\draw (30.center) to (53);
		\draw [in=-90, out=180, looseness=1.25] (31.center) to (42);
		\draw (33.center) to (36.center);
		\draw (34.center) to (33.center);
		\draw (35.center) to (34.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (54);
		\draw (38.center) to (55);
		\draw [in=-60, out=-180, looseness=1.25] (39.center) to (41.center);
		\draw [in=105, out=0, looseness=0.50] (42) to (41.center);
		\draw (42) to (43.center);
		\draw (44) to (32.center);
		\draw [bend right] (45.center) to (44);
		\draw [bend left] (47.center) to (44);
		\draw (48) to (40.center);
		\draw [bend right] (49.center) to (48);
		\draw [bend left] (51.center) to (48);
		\draw (52) to (11);
		\draw (53) to (11);
		\draw (56) to (54);
		\draw (57) to (53);
		\draw (58) to (55);
		\draw (63.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-unique-child/ZH-rule-regrouping-unique-child_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (66)  at (-0.075, -1.075) {};
		\node [style=none] (67)  at (-0.075, -1.575) {};
		\node [style=none] (68)  at (0.675, -1.575) {};
		\node [style=none] (69)  at (0.425, -1.075) {};
		\node [style=none] (70)  at (0.05, -1.825) {};
		\node [style=none] (71)  at (0.425, -1.825) {};
		\node [style=none] (72)  at (-0.325, -1.325) {};
		\node [style=none] (73)  at (0.05, -1.575) {};
		\node [style=none] (74)  at (0.425, -1.575) {};
		\node [style=none] (75)  at (-0.075, -1.325) {};
		\node [style=none] (76)  at (0.175, -1.075) {};
		\node [style=comonoid, shape border rotate=180] (77)  at (0.175, -0.825) {};
		\node [style=none] (79)  at (-0.675, 0.975) {};
		\node [style=none] (80)  at (-0.675, 0.475) {};
		\node [style=none] (81)  at (0.075, 0.475) {};
		\node [style=none] (82)  at (-0.175, 0.975) {};
		\node [style=none] (83)  at (-0.55, 0.475) {};
		\node [style=none] (84)  at (-0.175, 0.475) {};
		\node [style=none] (85)  at (-0.675, 0.725) {};
		\node [style=none] (86)  at (-0.425, 0.975) {};
		\node [style=none] (87)  at (0.475, 0.975) {};
		\node [style=none] (88)  at (0.475, 0.475) {};
		\node [style=none] (89)  at (1.225, 0.475) {};
		\node [style=none] (90)  at (0.975, 0.975) {};
		\node [style=none] (91)  at (0.6, 0.475) {};
		\node [style=none] (92)  at (0.975, 0.475) {};
		\node [style=none] (93)  at (0.475, 0.725) {};
		\node [style=none] (94)  at (0.725, 0.975) {};
		\node [style=none] (95)  at (0.225, 0.875) {};
		\node [style=white dot] (96)  at (-0.925, 1.125) {};
		\node [style=none] (97)  at (-1.225, 1.125) {};
		\node [style=comonoid, shape border rotate=180] (98)  at (-0.425, 1.325) {};
		\node [style=none] (99)  at (-0.675, 1.825) {};
		\node [style=none] (100)  at (-0.425, 1.7) {...};
		\node [style=none] (101)  at (-0.175, 1.825) {};
		\node [style=comonoid, shape border rotate=180] (102)  at (0.725, 1.325) {};
		\node [style=none] (103)  at (0.475, 1.825) {};
		\node [style=none] (104)  at (0.725, 1.7) {...};
		\node [style=none] (105)  at (0.975, 1.825) {};
		\node [style=none] (113)  at (-0.525, -0.4) {};
		\node [style=none] (114)  at (-0.775, -0.65) {};
		\node [style=none] (115)  at (-0.625, -0.525) {\rotatebox{45}{...}};
		\node [style=white dot] (116)  at (-0.175, -0.35) {};
		\node [style=white dot] (117)  at (0.6, -0.35) {};
		\node [style=box] (118)  at (0.975, -0.35) {$b$};
		\node [style=box] (119)  at (0.2, -0.35) {$a$};
		\node [style=comonoid, shape border rotate=180] (120)  at (-0.175, 0.025) {};
		\node [style=comonoid, shape border rotate=180] (121)  at (0.6, 0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (66.center) to (69.center);
		\draw (67.center) to (66.center);
		\draw (68.center) to (67.center);
		\draw (69.center) to (68.center);
		\draw (70.center) to (73.center);
		\draw (71.center) to (74.center);
		\draw (75.center) to (72.center);
		\draw (76.center) to (77);
		\draw (77) to (113.center);
		\draw (77) to (117);
		\draw (79.center) to (82.center);
		\draw (80.center) to (79.center);
		\draw (81.center) to (80.center);
		\draw (82.center) to (81.center);
		\draw (83.center) to (120);
		\draw (84.center) to (121);
		\draw [in=-90, out=180, looseness=1.25] (85.center) to (96);
		\draw (87.center) to (90.center);
		\draw (88.center) to (87.center);
		\draw (89.center) to (88.center);
		\draw (90.center) to (89.center);
		\draw [in=-60, out=-180, looseness=1.25] (93.center) to (95.center);
		\draw [in=105, out=0, looseness=0.50] (96) to (95.center);
		\draw (96) to (97.center);
		\draw (98) to (86.center);
		\draw [bend right] (99.center) to (98);
		\draw [bend left] (101.center) to (98);
		\draw (102) to (94.center);
		\draw [bend right] (103.center) to (102);
		\draw [bend left] (105.center) to (102);
		\draw (114.center) to (77);
		\draw (116) to (77);
		\draw (117) to (121);
		\draw (118) to (117);
		\draw (119) to (116);
		\draw (120) to (116);
		\draw (120) to (91.center);
		\draw (121) to (92.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-regrouping-unique-child/ZH-rule-regrouping-unique-child_02.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (123)  at (-0.175, -0.725) {};
		\node [style=none] (124)  at (-0.175, -1.225) {};
		\node [style=none] (125)  at (0.575, -1.225) {};
		\node [style=none] (126)  at (0.325, -0.725) {};
		\node [style=none] (127)  at (-0.05, -1.475) {};
		\node [style=none] (128)  at (0.325, -1.475) {};
		\node [style=none] (129)  at (-0.425, -0.975) {};
		\node [style=none] (130)  at (-0.05, -1.225) {};
		\node [style=none] (131)  at (0.325, -1.225) {};
		\node [style=none] (132)  at (-0.175, -0.975) {};
		\node [style=none] (133)  at (0.075, -0.725) {};
		\node [style=comonoid, shape border rotate=180] (134)  at (0.075, -0.475) {};
		\node [style=comonoid, shape border rotate=180] (154)  at (0.0, 1.05) {};
		\node [style=none] (155)  at (-0.575, 1.475) {};
		\node [style=none] (156)  at (-0.2, 1.35) {...};
		\node [style=none] (157)  at (-0.075, 1.475) {};
		\node [style=none] (159)  at (0.075, 1.475) {};
		\node [style=none] (160)  at (0.175, 1.35) {...};
		\node [style=none] (161)  at (0.575, 1.475) {};
		\node [style=none] (162)  at (-0.625, -0.05) {};
		\node [style=none] (163)  at (-0.875, -0.3) {};
		\node [style=none] (164)  at (-0.725, -0.175) {\rotatebox{45}{...}};
		\node [style=white dot] (165)  at (-0.275, 0.0) {};
		\node [style=white dot] (166)  at (0.5, 0.0) {};
		\node [style=box] (167)  at (0.875, 0.0) {$b$};
		\node [style=box] (168)  at (0.1, 0.0) {$a$};
		\node [style=none] (171)  at (-0.25, 0.825) {};
		\node [style=none] (172)  at (-0.25, 0.325) {};
		\node [style=none] (173)  at (0.5, 0.325) {};
		\node [style=none] (174)  at (0.25, 0.825) {};
		\node [style=none] (175)  at (-0.5, 0.575) {};
		\node [style=none] (176)  at (-0.125, 0.325) {};
		\node [style=none] (177)  at (0.25, 0.325) {};
		\node [style=none] (178)  at (-0.25, 0.575) {};
		\node [style=none] (179)  at (0.0, 0.825) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (123.center) to (126.center);
		\draw (124.center) to (123.center);
		\draw (125.center) to (124.center);
		\draw (126.center) to (125.center);
		\draw (127.center) to (130.center);
		\draw (128.center) to (131.center);
		\draw (132.center) to (129.center);
		\draw (133.center) to (134);
		\draw (134) to (162.center);
		\draw (134) to (166);
		\draw (154) to (161.center);
		\draw (154) to (179.center);
		\draw (155.center) to (154);
		\draw (157.center) to (154);
		\draw (159.center) to (154);
		\draw (163.center) to (134);
		\draw (165) to (134);
		\draw (167) to (166);
		\draw (168) to (165);
		\draw (171.center) to (174.center);
		\draw (172.center) to (171.center);
		\draw (173.center) to (172.center);
		\draw (174.center) to (173.center);
		\draw (176.center) to (165);
		\draw (177.center) to (166);
		\draw (178.center) to (175.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-scalar-distrib/ZH-rule-scalar-distrib_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.275, 0.125) {};
		\node [style=none] (1)  at (-0.275, -0.375) {};
		\node [style=none] (2)  at (0.475, -0.375) {};
		\node [style=none] (3)  at (0.225, 0.125) {};
		\node [style=none] (4)  at (-0.15, -0.875) {};
		\node [style=none] (5)  at (0.225, -0.875) {};
		\node [style=none] (6)  at (-0.525, -0.125) {};
		\node [style=none] (7)  at (-0.15, -0.375) {};
		\node [style=none] (8)  at (0.225, -0.375) {};
		\node [style=none] (9)  at (-0.275, -0.125) {};
		\node [style=none] (10)  at (-0.025, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (-0.025, 0.375) {};
		\node [style=none] (12)  at (-0.275, 0.875) {};
		\node [style=none] (13)  at (0.225, 0.875) {};
		\node [style=none] (14)  at (-0.025, 0.75) {...};
		\node [style=white dot] (15)  at (0.175, 0.625) {};
		\node [style=box] (16)  at (0.55, 0.625) {$w_n$};
		\node [style=white dot] (17)  at (-0.225, 0.625) {};
		\node [style=box] (18)  at (-0.6, 0.625) {$w_1$};
		\node [style=white dot] (19)  at (0.225, -0.625) {};
		\node [style=box] (20)  at (0.6, -0.625) {$b$};
		\node [style=white dot] (21)  at (-0.15, -0.625) {};
		\node [style=box] (22)  at (-0.525, -0.625) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw [bend right] (12.center) to (11);
		\draw [bend left] (13.center) to (11);
		\draw (15) to (16);
		\draw (17) to (18);
		\draw (19) to (20);
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-scalar-distrib/ZH-rule-scalar-distrib_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.275, 0.125) {};
		\node [style=none] (25)  at (-0.275, -0.375) {};
		\node [style=none] (26)  at (0.475, -0.375) {};
		\node [style=none] (27)  at (0.225, 0.125) {};
		\node [style=none] (28)  at (-0.15, -0.875) {};
		\node [style=none] (29)  at (0.225, -0.875) {};
		\node [style=none] (30)  at (-0.525, -0.125) {};
		\node [style=none] (31)  at (-0.15, -0.375) {};
		\node [style=none] (32)  at (0.225, -0.375) {};
		\node [style=none] (33)  at (-0.275, -0.125) {};
		\node [style=none] (34)  at (-0.025, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (35)  at (-0.025, 0.375) {};
		\node [style=none] (36)  at (-0.275, 0.875) {};
		\node [style=none] (37)  at (0.225, 0.875) {};
		\node [style=none] (38)  at (-0.025, 0.75) {...};
		\node [style=white dot] (39)  at (0.175, 0.625) {};
		\node [style=box] (40)  at (0.55, 0.625) {$w_n$};
		\node [style=white dot] (41)  at (-0.225, 0.625) {};
		\node [style=box] (42)  at (-0.6, 0.625) {$w_1$};
		\node [style=white dot] (43)  at (0.225, -0.625) {};
		\node [style=box] (44)  at (0.6, -0.875) {$\frac ba$};
		\node [style=white dot] (45)  at (-0.15, -0.625) {};
		\node [style=box] (46)  at (-0.525, -0.625) {$a$};
		\node [style=box] (47)  at (0.6, -0.375) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (27.center);
		\draw (25.center) to (24.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (31.center);
		\draw (29.center) to (32.center);
		\draw (33.center) to (30.center);
		\draw (34.center) to (35);
		\draw [bend right] (36.center) to (35);
		\draw [bend left] (37.center) to (35);
		\draw (39) to (40);
		\draw (41) to (42);
		\draw (43) to (44);
		\draw (45) to (46);
		\draw (47) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-scalar-distrib/ZH-rule-scalar-distrib_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (-0.275, 0.0) {};
		\node [style=none] (50)  at (-0.275, -0.5) {};
		\node [style=none] (51)  at (0.475, -0.5) {};
		\node [style=none] (52)  at (0.225, 0.0) {};
		\node [style=none] (53)  at (-0.15, -1.0) {};
		\node [style=none] (54)  at (0.225, -1.0) {};
		\node [style=none] (55)  at (-0.525, -0.25) {};
		\node [style=none] (56)  at (-0.15, -0.5) {};
		\node [style=none] (57)  at (0.225, -0.5) {};
		\node [style=none] (58)  at (-0.275, -0.25) {};
		\node [style=none] (59)  at (-0.025, 0.0) {};
		\node [style=comonoid, shape border rotate=180] (60)  at (-0.025, 0.5) {};
		\node [style=none] (61)  at (-0.275, 1.0) {};
		\node [style=none] (62)  at (0.225, 1.0) {};
		\node [style=none] (63)  at (-0.025, 0.875) {...};
		\node [style=white dot] (64)  at (0.175, 0.75) {};
		\node [style=box] (65)  at (0.55, 0.75) {$w_n$};
		\node [style=white dot] (66)  at (-0.225, 0.75) {};
		\node [style=box] (67)  at (-0.6, 0.75) {$w_1$};
		\node [style=white dot] (68)  at (0.225, -0.75) {};
		\node [style=box] (69)  at (0.6, -0.75) {$\frac ba$};
		\node [style=white dot] (70)  at (-0.025, 0.175) {};
		\node [style=box] (71)  at (-0.4, 0.175) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (49.center) to (52.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (51.center);
		\draw (53.center) to (56.center);
		\draw (54.center) to (57.center);
		\draw (58.center) to (55.center);
		\draw (59.center) to (60);
		\draw [bend right] (61.center) to (60);
		\draw [bend left] (62.center) to (60);
		\draw (64) to (65);
		\draw (66) to (67);
		\draw (68) to (69);
		\draw (70) to (71);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-scalar-distrib/ZH-rule-scalar-distrib_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73)  at (-0.275, 0.125) {};
		\node [style=none] (74)  at (-0.275, -0.375) {};
		\node [style=none] (75)  at (0.475, -0.375) {};
		\node [style=none] (76)  at (0.225, 0.125) {};
		\node [style=none] (77)  at (-0.15, -0.875) {};
		\node [style=none] (78)  at (0.225, -0.875) {};
		\node [style=none] (79)  at (-0.525, -0.125) {};
		\node [style=none] (80)  at (-0.15, -0.375) {};
		\node [style=none] (81)  at (0.225, -0.375) {};
		\node [style=none] (82)  at (-0.275, -0.125) {};
		\node [style=none] (83)  at (-0.025, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (84)  at (-0.025, 0.375) {};
		\node [style=none] (85)  at (-0.275, 0.875) {};
		\node [style=none] (86)  at (0.225, 0.875) {};
		\node [style=none] (87)  at (-0.025, 0.75) {...};
		\node [style=white dot] (88)  at (0.175, 0.625) {};
		\node [style=box] (89)  at (0.55, 0.375) {$w_n$};
		\node [style=white dot] (90)  at (-0.225, 0.625) {};
		\node [style=box] (91)  at (-0.6, 0.375) {$w_1$};
		\node [style=white dot] (92)  at (0.225, -0.625) {};
		\node [style=box] (93)  at (0.6, -0.625) {$\frac ba$};
		\node [style=box] (94)  at (0.55, 0.85) {$a$};
		\node [style=box] (95)  at (-0.6, 0.85) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (76.center);
		\draw (74.center) to (73.center);
		\draw (75.center) to (74.center);
		\draw (76.center) to (75.center);
		\draw (77.center) to (80.center);
		\draw (78.center) to (81.center);
		\draw (82.center) to (79.center);
		\draw (83.center) to (84);
		\draw [bend right] (85.center) to (84);
		\draw [bend left] (86.center) to (84);
		\draw (88) to (89);
		\draw (90) to (91);
		\draw (92) to (93);
		\draw (94) to (88);
		\draw (95) to (90);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-scalar-distrib/ZH-rule-scalar-distrib_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (97)  at (-0.25, 0.125) {};
		\node [style=none] (98)  at (-0.25, -0.375) {};
		\node [style=none] (99)  at (0.5, -0.375) {};
		\node [style=none] (100)  at (0.25, 0.125) {};
		\node [style=none] (101)  at (-0.125, -0.875) {};
		\node [style=none] (102)  at (0.25, -0.875) {};
		\node [style=none] (103)  at (-0.5, -0.125) {};
		\node [style=none] (104)  at (-0.125, -0.375) {};
		\node [style=none] (105)  at (0.25, -0.375) {};
		\node [style=none] (106)  at (-0.25, -0.125) {};
		\node [style=none] (107)  at (0.0, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (108)  at (0.0, 0.375) {};
		\node [style=none] (109)  at (-0.25, 0.875) {};
		\node [style=none] (110)  at (0.25, 0.875) {};
		\node [style=none] (111)  at (0.0, 0.75) {...};
		\node [style=white dot] (112)  at (0.2, 0.625) {};
		\node [style=box] (113)  at (0.7, 0.625) {$aw_n$};
		\node [style=white dot] (114)  at (-0.2, 0.625) {};
		\node [style=box] (115)  at (-0.7, 0.625) {$aw_1$};
		\node [style=white dot] (116)  at (0.25, -0.625) {};
		\node [style=box] (117)  at (0.625, -0.625) {$\frac ba$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (97.center) to (100.center);
		\draw (98.center) to (97.center);
		\draw (99.center) to (98.center);
		\draw (100.center) to (99.center);
		\draw (101.center) to (104.center);
		\draw (102.center) to (105.center);
		\draw (106.center) to (103.center);
		\draw (107.center) to (108);
		\draw [bend right] (109.center) to (108);
		\draw [bend left] (110.center) to (108);
		\draw (112) to (113);
		\draw (114) to (115);
		\draw (116) to (117);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-variable-skipping/ZH-rule-variable-skipping_00.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.325, -0.625) {};
		\node [style=none] (1)  at (-0.325, -1.125) {};
		\node [style=none] (2)  at (0.425, -1.125) {};
		\node [style=none] (3)  at (0.175, -0.625) {};
		\node [style=none] (4)  at (-0.2, -1.375) {};
		\node [style=none] (5)  at (0.175, -1.375) {};
		\node [style=none] (6)  at (-0.575, -0.875) {};
		\node [style=none] (7)  at (-0.2, -1.125) {};
		\node [style=none] (8)  at (0.175, -1.125) {};
		\node [style=none] (9)  at (-0.325, -0.875) {};
		\node [style=none] (10)  at (-0.075, -0.625) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (-0.075, -0.375) {};
		\node [style=none] (12)  at (-0.075, 0.125) {};
		\node [style=none] (14)  at (0.425, 0.125) {};
		\node [style=none] (15)  at (-0.175, 0.625) {};
		\node [style=none] (16)  at (-0.175, 0.125) {};
		\node [style=none] (17)  at (0.575, 0.125) {};
		\node [style=none] (18)  at (0.325, 0.625) {};
		\node [style=none] (21)  at (-0.425, 0.375) {};
		\node [style=none] (24)  at (-0.175, 0.375) {};
		\node [style=none] (25)  at (0.075, 0.625) {};
		\node [style=comonoid, shape border rotate=180] (26)  at (0.075, 0.875) {};
		\node [style=none] (27)  at (-0.175, 1.375) {};
		\node [style=none] (28)  at (0.325, 1.375) {};
		\node [style=none] (30)  at (-0.325, 0.125) {};
		\node [style=none] (31)  at (-0.575, -0.125) {};
		\node [style=none] (32)  at (-0.4, -0.025) {\rotatebox{45}{...}};
		\node [style=none] (110)  at (0.075, 1.225) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw (11) to (30.center);
		\draw (12.center) to (11);
		\draw [in=30, out=-90] (14.center) to (11);
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (24.center) to (21.center);
		\draw (25.center) to (26);
		\draw [bend right] (27.center) to (26);
		\draw [bend left] (28.center) to (26);
		\draw (31.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-variable-skipping/ZH-rule-variable-skipping_01.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (-0.325, -0.75) {};
		\node [style=none] (34)  at (-0.325, -1.25) {};
		\node [style=none] (35)  at (0.425, -1.25) {};
		\node [style=none] (36)  at (0.175, -0.75) {};
		\node [style=none] (37)  at (-0.2, -1.5) {};
		\node [style=none] (38)  at (0.175, -1.5) {};
		\node [style=none] (39)  at (-0.575, -1.0) {};
		\node [style=none] (40)  at (-0.2, -1.25) {};
		\node [style=none] (41)  at (0.175, -1.25) {};
		\node [style=none] (42)  at (-0.325, -1.0) {};
		\node [style=none] (43)  at (-0.075, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (44)  at (-0.075, -0.5) {};
		\node [style=none] (45)  at (-0.075, 0.25) {};
		\node [style=none] (46)  at (0.425, 0.25) {};
		\node [style=none] (47)  at (-0.175, 0.75) {};
		\node [style=none] (48)  at (-0.175, 0.25) {};
		\node [style=none] (49)  at (0.575, 0.25) {};
		\node [style=none] (50)  at (0.325, 0.75) {};
		\node [style=none] (51)  at (-0.425, 0.5) {};
		\node [style=none] (52)  at (-0.175, 0.5) {};
		\node [style=none] (53)  at (0.075, 0.75) {};
		\node [style=comonoid, shape border rotate=180] (54)  at (0.075, 1.0) {};
		\node [style=none] (55)  at (-0.175, 1.5) {};
		\node [style=none] (56)  at (0.325, 1.5) {};
		\node [style=none] (57)  at (-0.325, 0.0) {};
		\node [style=none] (58)  at (-0.575, -0.25) {};
		\node [style=none] (59)  at (-0.4, -0.15) {\rotatebox{45}{...}};
		\node [style=comonoid, shape border rotate=180] (60)  at (0.15, -0.1) {};
		\node [style=none] (111)  at (0.075, 1.35) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (36.center);
		\draw (34.center) to (33.center);
		\draw (35.center) to (34.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (40.center);
		\draw (38.center) to (41.center);
		\draw (42.center) to (39.center);
		\draw (43.center) to (44);
		\draw (44) to (57.center);
		\draw (45.center) to (60);
		\draw (46.center) to (60);
		\draw (47.center) to (50.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (52.center) to (51.center);
		\draw (53.center) to (54);
		\draw [bend right] (55.center) to (54);
		\draw [bend left] (56.center) to (54);
		\draw (58.center) to (44);
		\draw (60) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-variable-skipping/ZH-rule-variable-skipping_02.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (-0.25, -0.625) {};
		\node [style=none] (63)  at (-0.25, -1.125) {};
		\node [style=none] (64)  at (0.5, -1.125) {};
		\node [style=none] (65)  at (0.25, -0.625) {};
		\node [style=none] (66)  at (-0.125, -1.375) {};
		\node [style=none] (67)  at (0.25, -1.375) {};
		\node [style=none] (68)  at (-0.5, -0.875) {};
		\node [style=none] (69)  at (-0.125, -1.125) {};
		\node [style=none] (70)  at (0.25, -1.125) {};
		\node [style=none] (71)  at (-0.25, -0.875) {};
		\node [style=none] (72)  at (0.0, -0.625) {};
		\node [style=comonoid, shape border rotate=180] (73)  at (0.0, -0.375) {};
		\node [style=none] (80)  at (-0.35, 0.375) {};
		\node [style=white dot] (81)  at (-0.1, 0.375) {};
		\node [style=comonoid, shape border rotate=180] (83)  at (0.15, 0.875) {};
		\node [style=none] (84)  at (-0.1, 1.375) {};
		\node [style=none] (85)  at (0.4, 1.375) {};
		\node [style=none] (86)  at (-0.25, 0.125) {};
		\node [style=none] (87)  at (-0.5, -0.125) {};
		\node [style=none] (88)  at (-0.325, -0.025) {\rotatebox{45}{...}};
		\node [style=none] (112)  at (0.15, 1.225) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (65.center);
		\draw (63.center) to (62.center);
		\draw (64.center) to (63.center);
		\draw (65.center) to (64.center);
		\draw (66.center) to (69.center);
		\draw (67.center) to (70.center);
		\draw (71.center) to (68.center);
		\draw (72.center) to (73);
		\draw (73) to (86.center);
		\draw (81) to (80.center);
		\draw [in=75, out=-90] (83) to (73);
		\draw [bend right] (84.center) to (83);
		\draw [bend left] (85.center) to (83);
		\draw (87.center) to (73);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-variable-skipping/ZH-rule-variable-skipping_03.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (90)  at (-0.2, -0.625) {};
		\node [style=none] (91)  at (-0.2, -1.125) {};
		\node [style=none] (92)  at (0.55, -1.125) {};
		\node [style=none] (93)  at (0.3, -0.625) {};
		\node [style=none] (94)  at (-0.075, -1.375) {};
		\node [style=none] (95)  at (0.3, -1.375) {};
		\node [style=none] (96)  at (-0.45, -0.875) {};
		\node [style=none] (97)  at (-0.075, -1.125) {};
		\node [style=none] (98)  at (0.3, -1.125) {};
		\node [style=none] (99)  at (-0.2, -0.875) {};
		\node [style=none] (100)  at (0.05, -0.625) {};
		\node [style=comonoid, shape border rotate=180] (101)  at (0.05, -0.375) {};
		\node [style=none] (102)  at (-0.55, 0.375) {};
		\node [style=white dot] (103)  at (-0.3, 0.375) {};
		\node [style=none] (105)  at (-0.05, 1.375) {};
		\node [style=none] (106)  at (0.45, 1.375) {};
		\node [style=none] (107)  at (-0.2, 0.125) {};
		\node [style=none] (108)  at (-0.45, -0.125) {};
		\node [style=none] (109)  at (-0.275, -0.025) {\rotatebox{45}{...}};
		\node [style=none] (113)  at (0.2, 1.225) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (90.center) to (93.center);
		\draw (91.center) to (90.center);
		\draw (92.center) to (91.center);
		\draw (93.center) to (92.center);
		\draw (94.center) to (97.center);
		\draw (95.center) to (98.center);
		\draw (99.center) to (96.center);
		\draw (100.center) to (101);
		\draw (101) to (107.center);
		\draw (103) to (102.center);
		\draw (105.center) to (101);
		\draw (106.center) to (101);
		\draw (108.center) to (101);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-branch/ZH-rule-zero-branch_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.625, -0.75) {};
		\node [style=none] (1)  at (-0.625, -1.25) {};
		\node [style=none] (2)  at (0.125, -1.25) {};
		\node [style=none] (3)  at (-0.125, -0.75) {};
		\node [style=none] (4)  at (-0.5, -1.5) {};
		\node [style=none] (5)  at (-0.125, -1.5) {};
		\node [style=none] (6)  at (-0.875, -1.0) {};
		\node [style=none] (7)  at (-0.5, -1.25) {};
		\node [style=none] (8)  at (-0.125, -1.25) {};
		\node [style=none] (9)  at (-0.625, -1.0) {};
		\node [style=none] (10)  at (-0.375, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (-0.375, -0.5) {};
		\node [style=none] (12)  at (-0.625, 0.0) {};
		\node [style=none] (14)  at (-0.375, -0.125) {...};
		\node [style=none] (15)  at (0.125, 0.75) {};
		\node [style=none] (16)  at (0.125, 0.25) {};
		\node [style=none] (17)  at (0.875, 0.25) {};
		\node [style=none] (18)  at (0.625, 0.75) {};
		\node [style=none] (20)  at (0.625, 0.0) {};
		\node [style=none] (21)  at (-0.125, 0.5) {};
		\node [style=none] (22)  at (0.25, 0.25) {};
		\node [style=none] (23)  at (0.625, 0.25) {};
		\node [style=none] (24)  at (0.125, 0.5) {};
		\node [style=none] (25)  at (0.375, 0.75) {};
		\node [style=comonoid, shape border rotate=180] (26)  at (0.375, 1.0) {};
		\node [style=none] (27)  at (0.125, 1.5) {};
		\node [style=none] (28)  at (0.625, 1.5) {};
		\node [style=none] (29)  at (0.375, 1.375) {...};
		\node [style=white dot] (30)  at (0.25, 0.0) {};
		\node [style=box] (31)  at (0.25, -0.325) {$0$};
		\node [style=none] (32)  at (-0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw [bend right] (12.center) to (11);
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (20.center) to (23.center);
		\draw (22.center) to (30);
		\draw (24.center) to (21.center);
		\draw (25.center) to (26);
		\draw [bend right] (27.center) to (26);
		\draw [bend left] (28.center) to (26);
		\draw (30) to (11);
		\draw (31) to (30);
		\draw [bend left] (32.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-branch/ZH-rule-zero-branch_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.625, -0.75) {};
		\node [style=none] (35)  at (-0.625, -1.25) {};
		\node [style=none] (36)  at (0.125, -1.25) {};
		\node [style=none] (37)  at (-0.125, -0.75) {};
		\node [style=none] (38)  at (-0.5, -1.5) {};
		\node [style=none] (39)  at (-0.125, -1.5) {};
		\node [style=none] (40)  at (-0.875, -1.0) {};
		\node [style=none] (41)  at (-0.5, -1.25) {};
		\node [style=none] (42)  at (-0.125, -1.25) {};
		\node [style=none] (43)  at (-0.625, -1.0) {};
		\node [style=none] (44)  at (-0.375, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (45)  at (-0.375, -0.5) {};
		\node [style=none] (46)  at (-0.625, 0.0) {};
		\node [style=none] (47)  at (-0.375, -0.125) {...};
		\node [style=none] (48)  at (0.125, 0.75) {};
		\node [style=none] (49)  at (0.125, 0.25) {};
		\node [style=none] (50)  at (0.875, 0.25) {};
		\node [style=none] (51)  at (0.625, 0.75) {};
		\node [style=none] (52)  at (0.625, 0.0) {};
		\node [style=none] (53)  at (-0.125, 0.5) {};
		\node [style=none] (54)  at (0.25, 0.25) {};
		\node [style=none] (55)  at (0.625, 0.25) {};
		\node [style=none] (56)  at (0.125, 0.5) {};
		\node [style=none] (57)  at (0.375, 0.75) {};
		\node [style=comonoid, shape border rotate=180] (58)  at (0.375, 1.0) {};
		\node [style=none] (59)  at (0.125, 1.5) {};
		\node [style=none] (60)  at (0.625, 1.5) {};
		\node [style=none] (61)  at (0.375, 1.375) {...};
		\node [style=white dot] (62)  at (0.25, 0.0) {};
		\node [style=none] (64)  at (-0.125, 0.0) {};
		\node [style=dot] (65)  at (0.25, -0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (37.center);
		\draw (35.center) to (34.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (36.center);
		\draw (38.center) to (41.center);
		\draw (39.center) to (42.center);
		\draw (43.center) to (40.center);
		\draw (44.center) to (45);
		\draw [bend right] (46.center) to (45);
		\draw (48.center) to (51.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (55.center);
		\draw (54.center) to (62);
		\draw (56.center) to (53.center);
		\draw (57.center) to (58);
		\draw [bend right] (59.center) to (58);
		\draw [bend left] (60.center) to (58);
		\draw (62) to (45);
		\draw [bend left] (64.center) to (45);
		\draw (65) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-branch/ZH-rule-zero-branch_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (67)  at (-0.625, -0.75) {};
		\node [style=none] (68)  at (-0.625, -1.25) {};
		\node [style=none] (69)  at (0.125, -1.25) {};
		\node [style=none] (70)  at (-0.125, -0.75) {};
		\node [style=none] (71)  at (-0.5, -1.5) {};
		\node [style=none] (72)  at (-0.125, -1.5) {};
		\node [style=none] (73)  at (-0.875, -1.0) {};
		\node [style=none] (74)  at (-0.5, -1.25) {};
		\node [style=none] (75)  at (-0.125, -1.25) {};
		\node [style=none] (76)  at (-0.625, -1.0) {};
		\node [style=none] (77)  at (-0.375, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (78)  at (-0.375, -0.5) {};
		\node [style=none] (79)  at (-0.625, 0.0) {};
		\node [style=none] (80)  at (-0.375, -0.125) {...};
		\node [style=none] (81)  at (0.125, 0.75) {};
		\node [style=none] (82)  at (0.125, 0.25) {};
		\node [style=none] (83)  at (0.875, 0.25) {};
		\node [style=none] (84)  at (0.625, 0.75) {};
		\node [style=none] (85)  at (0.625, 0.0) {};
		\node [style=none] (86)  at (-0.125, 0.5) {};
		\node [style=none] (87)  at (0.25, 0.25) {};
		\node [style=none] (88)  at (0.625, 0.25) {};
		\node [style=none] (89)  at (0.125, 0.5) {};
		\node [style=none] (90)  at (0.375, 0.75) {};
		\node [style=comonoid, shape border rotate=180] (91)  at (0.375, 1.0) {};
		\node [style=none] (92)  at (0.125, 1.5) {};
		\node [style=none] (93)  at (0.625, 1.5) {};
		\node [style=none] (94)  at (0.375, 1.375) {...};
		\node [style=none] (96)  at (-0.125, 0.0) {};
		\node [style=dot] (97)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (67.center) to (70.center);
		\draw (68.center) to (67.center);
		\draw (69.center) to (68.center);
		\draw (70.center) to (69.center);
		\draw (71.center) to (74.center);
		\draw (72.center) to (75.center);
		\draw (76.center) to (73.center);
		\draw (77.center) to (78);
		\draw [bend right] (79.center) to (78);
		\draw (81.center) to (84.center);
		\draw (82.center) to (81.center);
		\draw (83.center) to (82.center);
		\draw (84.center) to (83.center);
		\draw (85.center) to (88.center);
		\draw (89.center) to (86.center);
		\draw (90.center) to (91);
		\draw [bend right] (92.center) to (91);
		\draw [bend left] (93.center) to (91);
		\draw [bend left] (96.center) to (78);
		\draw (97) to (87.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-branch/ZH-rule-zero-branch_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (-0.713, -0.75) {};
		\node [style=none] (100)  at (-0.713, -1.25) {};
		\node [style=none] (101)  at (0.037, -1.25) {};
		\node [style=none] (102)  at (-0.213, -0.75) {};
		\node [style=none] (103)  at (-0.588, -1.5) {};
		\node [style=none] (104)  at (-0.213, -1.5) {};
		\node [style=none] (105)  at (-0.963, -1.0) {};
		\node [style=none] (106)  at (-0.588, -1.25) {};
		\node [style=none] (107)  at (-0.213, -1.25) {};
		\node [style=none] (108)  at (-0.713, -1.0) {};
		\node [style=none] (109)  at (-0.463, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (110)  at (-0.463, -0.5) {};
		\node [style=none] (111)  at (-0.713, 0.0) {};
		\node [style=none] (112)  at (-0.463, -0.125) {...};
		\node [style=none] (113)  at (0.212, 0.75) {};
		\node [style=none] (114)  at (0.212, 0.25) {};
		\node [style=none] (115)  at (0.962, 0.25) {};
		\node [style=none] (116)  at (0.712, 0.75) {};
		\node [style=none] (117)  at (0.712, 0.0) {};
		\node [style=none] (118)  at (-0.038, 0.5) {};
		\node [style=none] (119)  at (0.337, 0.25) {};
		\node [style=none] (120)  at (0.712, 0.25) {};
		\node [style=none] (121)  at (0.212, 0.5) {};
		\node [style=none] (122)  at (0.462, 0.75) {};
		\node [style=comonoid, shape border rotate=180] (123)  at (0.462, 1.0) {};
		\node [style=none] (124)  at (0.212, 1.5) {};
		\node [style=none] (125)  at (0.712, 1.5) {};
		\node [style=none] (126)  at (0.462, 1.375) {...};
		\node [style=none] (127)  at (-0.213, 0.0) {};
		\node [style=white dot] (128)  at (0.337, 0.0) {};
		\node [style=white dot] (129)  at (0.337, -0.3) {};
		\node [style=box] (130)  at (0.037, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99.center) to (102.center);
		\draw (100.center) to (99.center);
		\draw (101.center) to (100.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (106.center);
		\draw (104.center) to (107.center);
		\draw (108.center) to (105.center);
		\draw (109.center) to (110);
		\draw [bend right] (111.center) to (110);
		\draw (113.center) to (116.center);
		\draw (114.center) to (113.center);
		\draw (115.center) to (114.center);
		\draw (116.center) to (115.center);
		\draw (117.center) to (120.center);
		\draw (121.center) to (118.center);
		\draw (122.center) to (123);
		\draw [bend right] (124.center) to (123);
		\draw [bend left] (125.center) to (123);
		\draw [bend left] (127.center) to (110);
		\draw (128) to (119.center);
		\draw (129) to (128);
		\draw (130) to (128);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-diffusion/ZH-rule-zero-diffusion_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.262, 0.125) {};
		\node [style=none] (1)  at (-0.262, -0.375) {};
		\node [style=none] (2)  at (0.488, -0.375) {};
		\node [style=none] (3)  at (0.238, 0.125) {};
		\node [style=none] (4)  at (-0.137, -0.875) {};
		\node [style=none] (5)  at (0.238, -0.875) {};
		\node [style=none] (6)  at (-0.512, -0.125) {};
		\node [style=none] (7)  at (-0.137, -0.375) {};
		\node [style=none] (8)  at (0.238, -0.375) {};
		\node [style=none] (9)  at (-0.262, -0.125) {};
		\node [style=none] (10)  at (-0.012, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (11)  at (-0.012, 0.375) {};
		\node [style=none] (12)  at (-0.262, 0.875) {};
		\node [style=none] (13)  at (-0.012, 0.75) {...};
		\node [style=none] (14)  at (0.238, 0.875) {};
		\node [style=box] (15)  at (0.563, 0.85) {$0$};
		\node [style=white dot] (16)  at (0.213, 0.625) {};
		\node [style=box] (17)  at (-0.587, 0.85) {$0$};
		\node [style=white dot] (18)  at (-0.237, 0.625) {};
		\node [style=box] (65)  at (0.588, -0.65) {$b$};
		\node [style=white dot] (66)  at (0.238, -0.625) {};
		\node [style=box] (67)  at (-0.487, -0.65) {$a$};
		\node [style=white dot] (68)  at (-0.137, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw [bend right] (12.center) to (11);
		\draw [bend left] (14.center) to (11);
		\draw (15) to (16);
		\draw (17) to (18);
		\draw (65) to (66);
		\draw (67) to (68);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-diffusion/ZH-rule-zero-diffusion_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.262, 0.125) {};
		\node [style=none] (21)  at (-0.262, -0.375) {};
		\node [style=none] (22)  at (0.488, -0.375) {};
		\node [style=none] (23)  at (0.238, 0.125) {};
		\node [style=none] (24)  at (-0.137, -0.875) {};
		\node [style=none] (25)  at (0.238, -0.875) {};
		\node [style=none] (26)  at (-0.512, -0.125) {};
		\node [style=none] (27)  at (-0.137, -0.375) {};
		\node [style=none] (28)  at (0.238, -0.375) {};
		\node [style=none] (29)  at (-0.262, -0.125) {};
		\node [style=none] (30)  at (-0.012, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (31)  at (-0.012, 0.375) {};
		\node [style=none] (32)  at (-0.262, 0.875) {};
		\node [style=none] (33)  at (-0.012, 0.75) {...};
		\node [style=none] (34)  at (0.238, 0.875) {};
		\node [style=box] (35)  at (0.563, 0.85) {$0$};
		\node [style=white dot] (36)  at (0.213, 0.625) {};
		\node [style=box] (37)  at (-0.587, 0.85) {$0$};
		\node [style=white dot] (38)  at (-0.237, 0.625) {};
		\node [style=box] (39)  at (0.563, 0.425) {$0$};
		\node [style=box] (40)  at (-0.587, 0.425) {$0$};
		\node [style=box] (69)  at (0.588, -0.65) {$b$};
		\node [style=white dot] (70)  at (0.238, -0.625) {};
		\node [style=box] (71)  at (-0.487, -0.65) {$a$};
		\node [style=white dot] (72)  at (-0.137, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (23.center);
		\draw (21.center) to (20.center);
		\draw (22.center) to (21.center);
		\draw (23.center) to (22.center);
		\draw (24.center) to (27.center);
		\draw (25.center) to (28.center);
		\draw (29.center) to (26.center);
		\draw (30.center) to (31);
		\draw [bend right] (32.center) to (31);
		\draw [bend left] (34.center) to (31);
		\draw (35) to (36);
		\draw (36) to (39);
		\draw (37) to (38);
		\draw (38) to (40);
		\draw (69) to (70);
		\draw (71) to (72);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-diffusion/ZH-rule-zero-diffusion_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (-0.263, 0.137) {};
		\node [style=none] (43)  at (-0.263, -0.363) {};
		\node [style=none] (44)  at (0.488, -0.363) {};
		\node [style=none] (45)  at (0.237, 0.137) {};
		\node [style=none] (46)  at (-0.138, -0.863) {};
		\node [style=none] (47)  at (0.237, -0.863) {};
		\node [style=none] (48)  at (-0.513, -0.113) {};
		\node [style=none] (49)  at (-0.138, -0.363) {};
		\node [style=none] (50)  at (0.237, -0.363) {};
		\node [style=none] (51)  at (-0.263, -0.113) {};
		\node [style=none] (52)  at (-0.013, 0.137) {};
		\node [style=comonoid, shape border rotate=180] (53)  at (-0.013, 0.387) {};
		\node [style=none] (54)  at (-0.263, 0.887) {};
		\node [style=none] (55)  at (-0.013, 0.762) {...};
		\node [style=none] (56)  at (0.237, 0.887) {};
		\node [style=box] (57)  at (0.563, 0.612) {$0$};
		\node [style=white dot] (58)  at (0.212, 0.637) {};
		\node [style=box] (59)  at (-0.587, 0.612) {$0$};
		\node [style=white dot] (60)  at (-0.237, 0.637) {};
		\node [style=box] (61)  at (0.587, -0.463) {$0$};
		\node [style=white dot] (62)  at (0.237, -0.613) {};
		\node [style=box] (63)  at (-0.487, -0.463) {$0$};
		\node [style=white dot] (64)  at (-0.138, -0.613) {};
		\node [style=box] (73)  at (0.587, -0.887) {$b$};
		\node [style=box] (74)  at (-0.487, -0.887) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (42.center) to (45.center);
		\draw (43.center) to (42.center);
		\draw (44.center) to (43.center);
		\draw (45.center) to (44.center);
		\draw (46.center) to (49.center);
		\draw (47.center) to (50.center);
		\draw (51.center) to (48.center);
		\draw (52.center) to (53);
		\draw [bend right] (54.center) to (53);
		\draw [bend left] (56.center) to (53);
		\draw (57) to (58);
		\draw (59) to (60);
		\draw (61) to (62);
		\draw (62) to (73);
		\draw (63) to (64);
		\draw (64) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH-rule-zero-diffusion/ZH-rule-zero-diffusion_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (76)  at (-0.263, 0.125) {};
		\node [style=none] (77)  at (-0.263, -0.375) {};
		\node [style=none] (78)  at (0.487, -0.375) {};
		\node [style=none] (79)  at (0.237, 0.125) {};
		\node [style=none] (80)  at (-0.138, -0.875) {};
		\node [style=none] (81)  at (0.237, -0.875) {};
		\node [style=none] (82)  at (-0.513, -0.125) {};
		\node [style=none] (83)  at (-0.138, -0.375) {};
		\node [style=none] (84)  at (0.237, -0.375) {};
		\node [style=none] (85)  at (-0.263, -0.125) {};
		\node [style=none] (86)  at (-0.013, 0.125) {};
		\node [style=comonoid, shape border rotate=180] (87)  at (-0.013, 0.375) {};
		\node [style=none] (88)  at (-0.263, 0.875) {};
		\node [style=none] (89)  at (-0.013, 0.75) {...};
		\node [style=none] (90)  at (0.237, 0.875) {};
		\node [style=box] (91)  at (0.563, 0.6) {$0$};
		\node [style=white dot] (92)  at (0.212, 0.625) {};
		\node [style=box] (93)  at (-0.588, 0.6) {$0$};
		\node [style=white dot] (94)  at (-0.238, 0.625) {};
		\node [style=box] (95)  at (0.587, -0.725) {$0$};
		\node [style=white dot] (96)  at (0.237, -0.625) {};
		\node [style=box] (97)  at (-0.488, -0.725) {$0$};
		\node [style=white dot] (98)  at (-0.138, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (76.center) to (79.center);
		\draw (77.center) to (76.center);
		\draw (78.center) to (77.center);
		\draw (79.center) to (78.center);
		\draw (80.center) to (83.center);
		\draw (81.center) to (84.center);
		\draw (85.center) to (82.center);
		\draw (86.center) to (87);
		\draw [bend right] (88.center) to (87);
		\draw [bend left] (90.center) to (87);
		\draw (91) to (92);
		\draw (93) to (94);
		\draw (95) to (96);
		\draw (97) to (98);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/average-a-1/average-a-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (21)  at (0.0, 0.013) {$a$};
		\node [style=none] (22)  at (0.0, -0.487) {};
		\node [style=white dot] (26)  at (0.0, 0.487) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/average-a-1/average-a-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.063, -0.35) {};
		\node [style=box] (12)  at (0.313, 0.05) {$a$};
		\node [style=none] (14)  at (0.063, -0.7) {};
		\node [style=dot] (15)  at (0.063, 0.45) {};
		\node [style=none, font={\scriptsize}] (16)  at (0.063, 0.7) {$\neg$};
		\node [style=white dot] (17)  at (-0.313, -0.225) {};
		\node [style=white dot] (18)  at (-0.313, 0.15) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (14.center);
		\draw (12) to (11);
		\draw (15) to (12);
		\draw (17) to (11);
		\draw (18) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/average-a-1/average-a-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (4)  at (0.0, -0.35) {};
		\node [style=box] (5)  at (0.25, 0.05) {$a$};
		\node [style=box] (6)  at (-0.25, 0.05) {$1$};
		\node [style=none] (7)  at (0.0, -0.7) {};
		\node [style=dot] (8)  at (0.0, 0.45) {};
		\node [style=none, font={\scriptsize}] (9)  at (0.0, 0.7) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (6);
		\draw (4) to (7.center);
		\draw (5) to (4);
		\draw (8) to (5);
		\draw (8) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/average-a-1/average-a-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (0.0, 0.375) {$\frac{1+a}2$};
		\node [style=none] (1)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bra-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.075) {};
		\node [style=dot] (1) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bra-plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=white dot] (1) at (0, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0.125) {};
		\node [style=none] (1) at (0, -0.125) {};
		\node [style=none] (2) at (-0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/comonoid-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid] (comonoid) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/copy-through-gadget/copy-through-gadget_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.125) {};
		\node [style=none] (1)  at (-0.375, -0.375) {};
		\node [style=none] (2)  at (0.375, -0.375) {};
		\node [style=none] (3)  at (0.125, 0.125) {};
		\node [style=none] (4)  at (-0.25, -0.625) {};
		\node [style=none] (5)  at (0.125, -0.625) {};
		\node [style=none] (6)  at (-0.625, -0.125) {};
		\node [style=none] (7)  at (-0.125, 0.625) {};
		\node [style=none] (8)  at (-0.25, -0.375) {};
		\node [style=none] (9)  at (0.125, -0.375) {};
		\node [style=none] (10)  at (-0.375, -0.125) {};
		\node [style=none] (11)  at (-0.125, 0.125) {};
		\node [style=white dot] (12)  at (-0.125, 0.375) {};
		\node [style=none] (13)  at (0.625, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (7.center) to (11.center);
		\draw (10.center) to (6.center);
		\draw (12) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-through-gadget/copy-through-gadget_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (32)  at (-0.225, -0.025) {};
		\node [style=none] (33)  at (-0.225, 0.625) {};
		\node [style=none] (34)  at (-0.225, -0.625) {};
		\node [style=none] (35)  at (0.275, -0.625) {};
		\node [style=box] (36)  at (-0.45, 0.325) {};
		\node [style=box] (37)  at (0.025, 0.325) {};
		\node [style=none] (38)  at (-0.775, 0.325) {};
		\node [style=white dot] (39)  at (0.275, -0.35) {};
		\node [style=dot] (40)  at (-0.225, -0.35) {};
		\node [style=none] (41)  at (0.775, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (34.center);
		\draw (35.center) to (39);
		\draw (36) to (32);
		\draw (36) to (37);
		\draw (36) to (38.center);
		\draw [in=90, out=-45] (37) to (39);
		\draw (40) to (39);
		\draw (41.center) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-through-gadget/copy-through-gadget_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (43)  at (-0.225, 0.225) {};
		\node [style=none] (44)  at (-0.225, 0.875) {};
		\node [style=none] (45)  at (-0.225, -0.875) {};
		\node [style=none] (46)  at (0.275, -0.875) {};
		\node [style=box] (47)  at (-0.45, 0.575) {};
		\node [style=box] (48)  at (0.025, 0.575) {};
		\node [style=none] (49)  at (-0.775, 0.575) {};
		\node [style=white dot] (50)  at (0.275, -0.1) {};
		\node [style=none] (52)  at (0.775, -0.475) {};
		\node [style=dot] (53)  at (0.525, -0.475) {};
		\node [style=dot] (54)  at (-0.225, -0.1) {};
		\node [style=white dot] (55)  at (-0.225, -0.55) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44.center) to (45.center);
		\draw (46.center) to (50);
		\draw (47) to (43);
		\draw (47) to (48);
		\draw (47) to (49.center);
		\draw [in=90, out=-45] (48) to (50);
		\draw (52.center) to (53);
		\draw (53) to (50);
		\draw (54) to (50);
		\draw (55) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-through-gadget/copy-through-gadget_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (57)  at (-0.35, 0.225) {};
		\node [style=none] (58)  at (-0.35, 0.875) {};
		\node [style=none] (59)  at (-0.35, -0.875) {};
		\node [style=none] (60)  at (0.15, -0.875) {};
		\node [style=box] (61)  at (-0.575, 0.575) {};
		\node [style=box] (62)  at (-0.1, 0.575) {};
		\node [style=none] (63)  at (-0.9, 0.575) {};
		\node [style=white dot] (64)  at (0.15, -0.1) {};
		\node [style=none] (65)  at (0.9, -0.475) {};
		\node [style=dot] (66)  at (0.65, -0.475) {};
		\node [style=dot] (67)  at (-0.35, -0.1) {};
		\node [style=white dot] (68)  at (-0.35, -0.55) {};
		\node [style=box] (69)  at (-0.025, -0.375) {};
		\node [style=white dot] (70)  at (0.275, -0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (58.center) to (59.center);
		\draw (60.center) to (64);
		\draw (61) to (57);
		\draw (61) to (62);
		\draw (61) to (63.center);
		\draw [in=90, out=-45] (62) to (64);
		\draw (64) to (69);
		\draw (65.center) to (66);
		\draw [bend right] (66) to (64);
		\draw (67) to (64);
		\draw [bend right] (68) to (66);
		\draw (69) to (70);
		\draw (69) to (68);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copy-through-gadget/copy-through-gadget_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.625, 0.5) {};
		\node [style=none] (16)  at (-0.625, 0.0) {};
		\node [style=none] (17)  at (0.125, 0.0) {};
		\node [style=none] (18)  at (-0.125, 0.5) {};
		\node [style=none] (19)  at (-0.5, -0.75) {};
		\node [style=none] (20)  at (-0.125, -0.75) {};
		\node [style=none] (21)  at (-0.875, 0.25) {};
		\node [style=none] (22)  at (-0.375, 0.75) {};
		\node [style=none] (23)  at (-0.5, 0.0) {};
		\node [style=none] (24)  at (-0.125, 0.0) {};
		\node [style=none] (25)  at (-0.625, 0.25) {};
		\node [style=none] (26)  at (-0.375, 0.5) {};
		\node [style=none] (28)  at (0.875, -0.4) {};
		\node [style=none, shape border rotate=-90] (29)  at (0.55, -0.4) {\rotatebox[origin=c]{-90}{$\tikzfig{comonoid-node}$}};
		\node [style=white dot] (30)  at (-0.5, -0.45) {};
		\node [style=white dot] (31)  at (-0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (23.center);
		\draw (20.center) to (24.center);
		\draw (22.center) to (26.center);
		\draw (25.center) to (21.center);
		\draw (28.center) to (29.center);
		\draw [bend right=45] (29.center) to (31);
		\draw [bend left=45] (29.center) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-half/ctrl-half_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (2)  at (0.0, 0.25) {$\frac12$};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-half/ctrl-half_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.6) {};
		\node [style=none, font={\scriptsize}] (1)  at (0.0, 0.85) {$\neg$};
		\node [style=white dot] (5)  at (0.0, -0.35) {};
		\node [style=box] (6)  at (-0.25, 0.15) {$1$};
		\node [style=box] (7)  at (0.25, 0.15) {$0$};
		\node [style=white dot] (8)  at (0.0, -0.35) {};
		\node [style=none] (9)  at (0.0, -0.85) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (6);
		\draw (0) to (7);
		\draw (8) to (6);
		\draw (8) to (7);
		\draw (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-half/ctrl-half_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (10)  at (0.0, 0.6) {};
		\node [style=none, font={\scriptsize}] (11)  at (0.0, 0.85) {$\neg$};
		\node [style=white dot] (13)  at (0.0, -0.35) {};
		\node [style=box] (15)  at (0.25, 0.15) {$0$};
		\node [style=white dot] (16)  at (0.0, -0.35) {};
		\node [style=none] (17)  at (0.0, -0.85) {};
		\node [style=white dot] (18)  at (-0.25, 0.275) {};
		\node [style=white dot] (19)  at (-0.25, -0.1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (15);
		\draw (16) to (15);
		\draw (16) to (17.center);
		\draw (18) to (10);
		\draw (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-half/ctrl-half_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (24)  at (0.0, 0.062) {};
		\node [style=none] (26)  at (0.0, -0.438) {};
		\node [style=white dot] (27)  at (0.25, 0.438) {};
		\node [style=white dot] (28)  at (-0.25, 0.438) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (26.center);
		\draw (27) to (24);
		\draw (28) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.125) {};
		\node [style=none] (1) at (1, 0.125) {};
		\node [style=none] (2) at (0.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/diagonal-through-gadget/diagonal-through-gadget_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (0.375, 0.375) {$r$};
		\node [style=white dot] (1)  at (0.0, 0.375) {};
		\node [style=none] (2)  at (-0.25, 0.125) {};
		\node [style=none] (3)  at (-0.25, -0.375) {};
		\node [style=none] (4)  at (0.5, -0.375) {};
		\node [style=none] (5)  at (0.25, 0.125) {};
		\node [style=none] (6)  at (-0.125, -0.625) {};
		\node [style=none] (7)  at (0.25, -0.625) {};
		\node [style=none] (8)  at (-0.5, -0.125) {};
		\node [style=none] (9)  at (0.0, 0.625) {};
		\node [style=none] (10)  at (-0.125, -0.375) {};
		\node [style=none] (11)  at (0.25, -0.375) {};
		\node [style=none] (12)  at (-0.25, -0.125) {};
		\node [style=none] (13)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (2.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (4.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (9.center) to (13.center);
		\draw (12.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-gadget/diagonal-through-gadget_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, 0.625) {};
		\node [style=none] (18)  at (-0.25, 0.125) {};
		\node [style=none] (19)  at (0.5, 0.125) {};
		\node [style=none] (20)  at (0.25, 0.625) {};
		\node [style=none] (21)  at (-0.125, -0.875) {};
		\node [style=none] (22)  at (0.25, -0.875) {};
		\node [style=none] (23)  at (-0.5, 0.375) {};
		\node [style=none] (24)  at (0.0, 0.875) {};
		\node [style=none] (25)  at (-0.125, 0.125) {};
		\node [style=none] (26)  at (0.25, 0.125) {};
		\node [style=none] (27)  at (-0.25, 0.375) {};
		\node [style=none] (28)  at (0.0, 0.625) {};
		\node [style=comonoid, shape border rotate=180] (29)  at (0.5, -0.55) {};
		\node [style=white dot] (30)  at (-0.125, -0.125) {};
		\node [style=white dot] (31)  at (0.25, -0.125) {};
		\node [style=box] (32)  at (0.5, -0.8) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (20.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (26.center);
		\draw (24.center) to (28.center);
		\draw (27.center) to (23.center);
		\draw [in=0, out=45, looseness=2.25] (29) to (31);
		\draw (30) to (29);
		\draw (32) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-gadget/diagonal-through-gadget_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.375, 0.625) {};
		\node [style=none] (35)  at (-0.375, 0.125) {};
		\node [style=none] (36)  at (0.375, 0.125) {};
		\node [style=none] (37)  at (0.125, 0.625) {};
		\node [style=none] (38)  at (-0.25, -0.875) {};
		\node [style=none] (39)  at (0.125, -0.875) {};
		\node [style=none] (40)  at (-0.625, 0.375) {};
		\node [style=none] (41)  at (-0.125, 0.875) {};
		\node [style=none] (42)  at (-0.25, 0.125) {};
		\node [style=none] (43)  at (0.125, 0.125) {};
		\node [style=none] (44)  at (-0.375, 0.375) {};
		\node [style=none] (45)  at (-0.125, 0.625) {};
		\node [style=comonoid, shape border rotate=180] (46)  at (0.375, -0.55) {};
		\node [style=white dot] (47)  at (-0.25, -0.125) {};
		\node [style=white dot] (48)  at (0.125, -0.125) {};
		\node [style=box] (49)  at (-0.6, -0.125) {$r$};
		\node [style=white dot] (50)  at (0.375, -0.875) {};
		\node [style=box] (51)  at (0.625, 0.05) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (37.center);
		\draw (35.center) to (34.center);
		\draw (36.center) to (35.center);
		\draw (37.center) to (36.center);
		\draw (38.center) to (42.center);
		\draw (39.center) to (43.center);
		\draw (41.center) to (45.center);
		\draw (44.center) to (40.center);
		\draw [in=0, out=45, looseness=2.25] (46) to (48);
		\draw (47) to (46);
		\draw (49) to (47);
		\draw (49) to (47);
		\draw (50) to (46);
		\draw (51) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-gadget/diagonal-through-gadget_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (53)  at (-0.375, 0.625) {};
		\node [style=none] (54)  at (-0.375, 0.125) {};
		\node [style=none] (55)  at (0.375, 0.125) {};
		\node [style=none] (56)  at (0.125, 0.625) {};
		\node [style=none] (57)  at (-0.25, -0.875) {};
		\node [style=none] (58)  at (0.125, -0.875) {};
		\node [style=none] (59)  at (-0.625, 0.375) {};
		\node [style=none] (60)  at (-0.125, 0.875) {};
		\node [style=none] (61)  at (-0.25, 0.125) {};
		\node [style=none] (62)  at (0.125, 0.125) {};
		\node [style=none] (63)  at (-0.375, 0.375) {};
		\node [style=none] (64)  at (-0.125, 0.625) {};
		\node [style=box, shape border rotate=180] (65)  at (0.375, -0.55) {};
		\node [style=white dot] (66)  at (-0.25, -0.125) {};
		\node [style=white dot] (67)  at (0.125, -0.125) {};
		\node [style=box] (68)  at (-0.6, -0.125) {$r$};
		\node [style=white dot] (69)  at (0.375, -0.875) {};
		\node [style=box] (70)  at (0.625, 0.05) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (53.center) to (56.center);
		\draw (54.center) to (53.center);
		\draw (55.center) to (54.center);
		\draw (56.center) to (55.center);
		\draw (57.center) to (61.center);
		\draw (58.center) to (62.center);
		\draw (60.center) to (64.center);
		\draw (63.center) to (59.center);
		\draw [in=0, out=45, looseness=2.25] (65) to (67);
		\draw (66) to (65);
		\draw (68) to (66);
		\draw (68) to (66);
		\draw (69) to (65);
		\draw (70) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-gadget/diagonal-through-gadget_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (-0.3, 0.4) {};
		\node [style=none] (73)  at (-0.3, -0.1) {};
		\node [style=none] (74)  at (0.45, -0.1) {};
		\node [style=none] (75)  at (0.2, 0.4) {};
		\node [style=none] (76)  at (-0.175, -0.65) {};
		\node [style=none] (77)  at (0.2, -0.65) {};
		\node [style=none] (78)  at (-0.55, 0.15) {};
		\node [style=none] (79)  at (-0.05, 0.65) {};
		\node [style=none] (80)  at (-0.175, -0.1) {};
		\node [style=none] (81)  at (0.2, -0.1) {};
		\node [style=none] (82)  at (-0.3, 0.15) {};
		\node [style=none] (83)  at (-0.05, 0.4) {};
		\node [style=white dot] (85)  at (-0.175, -0.35) {};
		\node [style=white dot] (86)  at (0.2, -0.35) {};
		\node [style=box] (87)  at (-0.525, -0.35) {$r$};
		\node [style=box] (89)  at (0.55, -0.35) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72.center) to (75.center);
		\draw (73.center) to (72.center);
		\draw (74.center) to (73.center);
		\draw (75.center) to (74.center);
		\draw (76.center) to (80.center);
		\draw (77.center) to (81.center);
		\draw (79.center) to (83.center);
		\draw (82.center) to (78.center);
		\draw (87) to (85);
		\draw (87) to (85);
		\draw (89) to (86);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-monoid-fin/diagonal-through-monoid-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (33)  at (-0.063, 0.125) {};
		\node [style=none] (34)  at (-0.313, 0.625) {};
		\node [style=none] (35)  at (0.188, 0.625) {};
		\node [style=none] (36)  at (-0.063, -0.625) {};
		\node [style=box] (38)  at (0.313, -0.3) {$r$};
		\node [style=white dot] (39)  at (-0.063, -0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36.center);
		\draw [bend right] (34.center) to (33);
		\draw [bend left] (35.center) to (33);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-monoid-fin/diagonal-through-monoid-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.738) {};
		\node [style=none] (1)  at (0.375, 0.738) {};
		\node [style=box] (2)  at (0.375, -0.487) {$r$};
		\node [style=box] (3)  at (0.0, 0.238) {};
		\node [style=white dot] (4)  at (0.0, 0.613) {};
		\node [style=white dot] (5)  at (-0.375, 0.238) {};
		\node [style=white dot] (6)  at (0.375, 0.238) {};
		\node [style=dot] (7)  at (0.0, -0.188) {};
		\node [style=none] (8)  at (0.0, -0.738) {};
		\node [style=white dot] (9)  at (0.0, -0.487) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw (5) to (6);
		\draw (5) to (0.center);
		\draw (6) to (1.center);
		\draw (7) to (5);
		\draw (7) to (6);
		\draw (8.center) to (7);
		\draw (9) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-monoid-fin/diagonal-through-monoid-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.375, 0.738) {};
		\node [style=none] (12)  at (0.375, 0.738) {};
		\node [style=box] (13)  at (0.375, -0.738) {$r$};
		\node [style=box] (14)  at (0.0, 0.238) {};
		\node [style=white dot] (15)  at (0.0, 0.613) {};
		\node [style=white dot] (16)  at (-0.375, 0.238) {};
		\node [style=white dot] (17)  at (0.375, 0.238) {};
		\node [style=dot] (18)  at (-0.25, -0.313) {};
		\node [style=none] (19)  at (-0.25, -0.738) {};
		\node [style=dot] (22)  at (0.25, -0.313) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
		\draw (16) to (17);
		\draw (16) to (11.center);
		\draw (17) to (12.center);
		\draw (18) to (16);
		\draw (18) to (17);
		\draw (19.center) to (18);
		\draw (22) to (13);
		\draw (22) to (16);
		\draw (22) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-monoid-fin/diagonal-through-monoid-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.375, 0.738) {};
		\node [style=none] (24)  at (0.375, 0.738) {};
		\node [style=box] (25)  at (-0.75, 0.238) {$r$};
		\node [style=box] (26)  at (0.0, 0.238) {};
		\node [style=white dot] (27)  at (0.0, 0.613) {};
		\node [style=white dot] (28)  at (-0.375, 0.238) {};
		\node [style=white dot] (29)  at (0.375, 0.238) {};
		\node [style=dot] (30)  at (0.0, -0.313) {};
		\node [style=none] (31)  at (0.0, -0.738) {};
		\node [style=box] (32)  at (0.75, 0.238) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (28);
		\draw (26) to (27);
		\draw (28) to (29);
		\draw (28) to (23.center);
		\draw (29) to (24.center);
		\draw (30) to (28);
		\draw (30) to (29);
		\draw (31.center) to (30);
		\draw (32) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-through-monoid-fin/diagonal-through-monoid-fin_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (40)  at (0.0, -0.125) {};
		\node [style=none] (43)  at (0.0, -0.625) {};
		\node [style=box] (45)  at (0.625, 0.375) {$r$};
		\node [style=white dot] (46)  at (0.25, 0.375) {};
		\node [style=none] (47)  at (-0.25, 0.625) {};
		\node [style=none] (48)  at (0.25, 0.625) {};
		\node [style=box] (49)  at (-0.625, 0.375) {$r$};
		\node [style=white dot] (50)  at (-0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (43.center);
		\draw (46) to (45);
		\draw [in=30, out=-90] (46) to (40);
		\draw (47.center) to (50);
		\draw (48.center) to (46);
		\draw (49) to (50);
		\draw [in=150, out=-90] (50) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-QMDD/example-QMDD_00.tikz <==
\begin{tikzpicture}[yscale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.25, 1.637) {$4$};
		\node [style=white dot] (1)  at (-0.5, 0.637) {$3$};
		\node [style=white dot] (2)  at (1.0, 0.637) {$3$};
		\node [style=white dot] (3)  at (-0.5, -0.613) {$2$};
		\node [style=white dot] (5)  at (0.25, -1.613) {$1$};
		\node [style=none] (6)  at (0.25, 2.138) {};
		\node [style=white dot] (7)  at (-0.175, 0.087) {};
		\node [style=white dot] (8)  at (-0.225, -1.087) {};
		\node [style=white dot] (9)  at (0.0, -2.138) {};
		\node [style=white dot] (10)  at (0.5, -2.138) {};
		\node [style=none] (11)  at (-1.25, -0.113) {$\frac3{\sqrt2}\cdot$};
		\node [style=none, font={\scriptsize}] (12)  at (-0.15, 0.362) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (13)  at (-0.225, -0.838) {$0$};
		\node [style=none, font={\scriptsize}] (14)  at (0.5, -1.838) {$0$};
		\node [style=none, font={\scriptsize}] (16)  at (1.25, -0.313) {$i$};
		\node [style=none, font={\scriptsize}] (17)  at (0.5, -0.063) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (18)  at (0.85, 1.337) {$-1$};
		\node [style=none, font={\scriptsize}, text=gray] (19)  at (0.4, 1.988) {$4$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (0) to (1);
		\draw [bend left=15] (0) to (2);
		\draw (1) to (7);
		\draw (2) to (3);
		\draw [bend left] (2) to (5);
		\draw [bend left=15] (3) to (1);
		\draw [in=165, out=-120, looseness=1.25] (3) to (5);
		\draw (3) to (8);
		\draw (5) to (10);
		\draw (6.center) to (0);
		\draw (9) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-QMDD/example-QMDD_01.tikz <==
\begin{tikzpicture}[yscale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (21)  at (-0.075, 1.75) {$4$};
		\node [style=white dot] (22)  at (-0.825, 0.75) {$3$};
		\node [style=white dot] (23)  at (0.675, 0.75) {$3$};
		\node [style=white dot] (24)  at (-0.825, -0.5) {$2$};
		\node [style=white dot] (25)  at (-0.575, -1.5) {$1$};
		\node [style=none] (26)  at (-0.075, 2.25) {};
		\node [style=none, font={\scriptsize}] (32)  at (-0.4, 0.525) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (33)  at (-0.3, -0.725) {$0$};
		\node [style=none, font={\scriptsize}] (34)  at (-0.175, -1.675) {$0$};
		\node [style=none, font={\scriptsize}] (35)  at (0.825, 0.175) {$i$};
		\node [style=none, font={\scriptsize}] (36)  at (0.175, 0.55) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (37)  at (0.525, 1.45) {$-1$};
		\node [style=box] (39)  at (-0.075, -2.25) {$0$};
		\node [style=white dot] (40)  at (0.425, -1.5) {$1$};
		\node [style=white dot] (41)  at (0.425, -0.5) {$2$};
		\node [style=none, font={\scriptsize}] (57)  at (0.225, 2.1) {$\frac3{\sqrt2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (21) to (22);
		\draw [bend left=15] (21) to (23);
		\draw (22) to (41);
		\draw (23) to (24);
		\draw [bend left=15] (23) to (41);
		\draw [bend left=15] (24) to (22);
		\draw [in=135, out=-120, looseness=1.25] (24) to (25);
		\draw (24) to (40);
		\draw [bend left] (25) to (39);
		\draw (26.center) to (21);
		\draw [bend left] (39) to (25);
		\draw [bend right=15] (39) to (40);
		\draw [bend right=15] (40) to (39);
		\draw [bend left=15] (40) to (41);
		\draw [bend left=15] (41) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-QMDD/example-QMDD_02.tikz <==
\begin{tikzpicture}[yscale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (43)  at (-0.075, 1.75) {$4$};
		\node [style=white dot] (44)  at (-0.825, 0.75) {$3$};
		\node [style=white dot] (45)  at (0.675, 0.75) {$3$};
		\node [style=white dot] (46)  at (-0.825, -0.5) {$2$};
		\node [style=white dot] (47)  at (-0.575, -1.5) {$1$};
		\node [style=none] (48)  at (-0.075, 2.25) {};
		\node [style=none, font={\scriptsize}] (49)  at (0.175, 2.1) {$\frac3{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (50)  at (-0.325, 0.625) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (51)  at (-0.3, -0.725) {$0$};
		\node [style=none, font={\scriptsize}] (52)  at (-0.15, -1.575) {$0$};
		\node [style=none, font={\scriptsize}] (53)  at (0.825, 0.175) {$i$};
		\node [style=none, font={\scriptsize}] (54)  at (0.175, 0.55) {$\frac1{\sqrt2}$};
		\node [style=none, font={\scriptsize}] (55)  at (0.525, 1.45) {$-1$};
		\node [style=box] (56)  at (0.175, -2.25) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (43) to (44);
		\draw [bend left=15] (43) to (45);
		\draw [bend left=45] (44) to (56);
		\draw (45) to (46);
		\draw [bend left] (45) to (47);
		\draw [bend left=15] (46) to (44);
		\draw [in=135, out=-120, looseness=1.25] (46) to (47);
		\draw [bend left] (46) to (56);
		\draw [bend left] (47) to (56);
		\draw (48.center) to (43);
		\draw [bend left] (56) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-left-right-QMDD-2/example-left-right-QMDD-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.125, 0.75) {$3$};
		\node [style=white dot] (1)  at (0.375, 0.0) {$2$};
		\node [style=white dot] (2)  at (-0.375, -0.75) {$1$};
		\node [style=white dot] (3)  at (-0.625, -1.25) {};
		\node [style=white dot] (4)  at (-0.125, -1.25) {};
		\node [style=white dot] (5)  at (0.625, -0.5) {};
		\node [style=none] (6)  at (-0.125, 1.25) {};
		\node [style=none, font={\scriptsize}, text=gray] (7)  at (0.025, 1.1) {$3$};
		\node [style=none] (23)  at (-0.125, -1.0) {$b$};
		\node [style=none] (24)  at (-0.375, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (5);
		\draw (1) to (2);
		\draw [bend left] (2) to (0);
		\draw (2) to (3);
		\draw (2) to (4);
		\draw (6.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-left-right-QMDD-2/example-left-right-QMDD-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.0, 0.0) {$1$};
		\node [style=white dot] (12)  at (-0.25, -0.5) {};
		\node [style=white dot] (13)  at (0.25, -0.5) {};
		\node [style=none] (15)  at (0.0, 0.5) {};
		\node [style=none, font={\scriptsize}, text=gray] (16)  at (0.15, 0.35) {$2$};
		\node [style=none] (25)  at (0.25, -0.25) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
		\draw (11) to (13);
		\draw (15.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-left-right-QMDD-2/example-left-right-QMDD-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (18)  at (0.0, 0.0) {$1$};
		\node [style=white dot] (19)  at (-0.25, -0.5) {};
		\node [style=white dot] (20)  at (0.25, -0.5) {};
		\node [style=none] (21)  at (0.0, 0.5) {};
		\node [style=none, font={\scriptsize}, text=gray] (22)  at (0.15, 0.35) {$1$};
		\node [style=none] (26)  at (0.25, -0.25) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw (18) to (20);
		\draw (21.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-left-right-QMDD-2/example-left-right-QMDD-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (28)  at (-0.075, -0.25) {};
		\node [style=none] (31)  at (-0.075, 0.25) {};
		\node [style=none, font={\scriptsize}, text=gray] (32)  at (0.075, 0.1) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-0-ctrld/gadget-0-ctrld_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (-0.25, -0.25) {};
		\node [style=none] (2)  at (0.5, -0.25) {};
		\node [style=none] (3)  at (0.25, 0.25) {};
		\node [style=none] (4)  at (-0.125, -0.5) {};
		\node [style=none] (5)  at (0.25, -0.5) {};
		\node [style=dot] (6)  at (-0.5, 0.0) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (-0.125, -0.25) {};
		\node [style=none] (9)  at (0.25, -0.25) {};
		\node [style=none] (10)  at (-0.25, 0.0) {};
		\node [style=none] (11)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (7.center) to (11.center);
		\draw (10.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-0-ctrld/gadget-0-ctrld_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (12)  at (0.05, -0.025) {};
		\node [style=none] (14)  at (0.05, 0.625) {};
		\node [style=none] (15)  at (0.05, -0.625) {};
		\node [style=none] (16)  at (0.55, -0.625) {};
		\node [style=box] (17)  at (-0.175, 0.325) {};
		\node [style=box] (18)  at (0.3, 0.325) {};
		\node [style=dot] (19)  at (-0.55, 0.325) {};
		\node [style=white dot] (20)  at (0.55, -0.35) {};
		\node [style=dot] (21)  at (0.05, -0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15.center);
		\draw (16.center) to (20);
		\draw (17) to (12);
		\draw (17) to (18);
		\draw (17) to (19);
		\draw [in=90, out=-45] (18) to (20);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-0-ctrld/gadget-0-ctrld_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (22)  at (-0.125, -0.025) {};
		\node [style=none] (24)  at (-0.125, 0.625) {};
		\node [style=none] (25)  at (-0.125, -0.625) {};
		\node [style=none] (26)  at (0.375, -0.625) {};
		\node [style=box] (28)  at (0.375, 0.075) {};
		\node [style=white dot] (30)  at (0.375, -0.35) {};
		\node [style=dot] (31)  at (-0.125, -0.35) {};
		\node [style=white dot] (32)  at (-0.375, 0.225) {};
		\node [style=white dot] (33)  at (0.375, 0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (25.center);
		\draw (26.center) to (30);
		\draw (31) to (30);
		\draw (32) to (22);
		\draw (33) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-0-ctrld/gadget-0-ctrld_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (-0.25, 0.625) {};
		\node [style=none] (37)  at (-0.25, -0.625) {};
		\node [style=none] (38)  at (0.25, -0.625) {};
		\node [style=white dot] (40)  at (0.25, -0.35) {};
		\node [style=dot] (41)  at (-0.25, -0.35) {};
		\node [style=dot] (43)  at (0.25, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (37.center);
		\draw (38.center) to (40);
		\draw (41) to (40);
		\draw (43) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-0-ctrld/gadget-0-ctrld_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (45)  at (-0.25, 0.375) {};
		\node [style=none] (46)  at (-0.25, -0.375) {};
		\node [style=none] (47)  at (0.25, -0.375) {};
		\node [style=dot] (50)  at (0.25, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (46.center);
		\draw (50) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-1-ctrld/gadget-1-ctrld_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, 0.25) {};
		\node [style=none] (1)  at (-0.125, -0.25) {};
		\node [style=none] (2)  at (0.625, -0.25) {};
		\node [style=none] (3)  at (0.375, 0.25) {};
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=none] (5)  at (0.375, -0.5) {};
		\node [style=dot] (6)  at (-0.375, 0.0) {};
		\node [style=none] (7)  at (0.125, 0.5) {};
		\node [style=none] (8)  at (0.0, -0.25) {};
		\node [style=none] (9)  at (0.375, -0.25) {};
		\node [style=none] (10)  at (-0.125, 0.0) {};
		\node [style=none] (11)  at (0.125, 0.25) {};
		\node [style=none, font={\scriptsize}] (12)  at (-0.625, 0.0) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (7.center) to (11.center);
		\draw (10.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-1-ctrld/gadget-1-ctrld_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (-0.25, 0.375) {};
		\node [style=none] (15)  at (-0.25, -0.125) {};
		\node [style=none] (16)  at (0.5, -0.125) {};
		\node [style=none] (17)  at (0.25, 0.375) {};
		\node [style=none] (18)  at (0.25, -0.625) {};
		\node [style=none] (19)  at (-0.125, -0.625) {};
		\node [style=dot] (20)  at (-0.5, 0.125) {};
		\node [style=none] (21)  at (0.0, 0.625) {};
		\node [style=none] (22)  at (-0.125, -0.125) {};
		\node [style=none] (23)  at (0.25, -0.125) {};
		\node [style=none] (24)  at (-0.25, 0.125) {};
		\node [style=none] (25)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (17.center);
		\draw (15.center) to (14.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw [in=270, out=90] (18.center) to (22.center);
		\draw [in=270, out=90] (19.center) to (23.center);
		\draw (21.center) to (25.center);
		\draw (24.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-1-ctrld/gadget-1-ctrld_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.188, -0.487) {};
		\node [style=none] (32)  at (-0.188, -0.487) {};
		\node [style=none] (35)  at (-0.188, 0.013) {};
		\node [style=dot] (36)  at (0.188, 0.013) {};
		\node [style=none] (37)  at (-0.188, 0.487) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=90] (31.center) to (35.center);
		\draw [in=270, out=90] (32.center) to (36);
		\draw (37.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-1-ctrld/gadget-1-ctrld_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (0.25, 0.375) {};
		\node [style=none] (40)  at (0.25, -0.375) {};
		\node [style=none] (41)  at (-0.25, -0.375) {};
		\node [style=dot] (42)  at (-0.25, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (40.center);
		\draw (42) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-def/gadget-def_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.25, 0.25) {};
		\node [style=none] (14)  at (-0.25, -0.25) {};
		\node [style=none] (15)  at (0.5, -0.25) {};
		\node [style=none] (16)  at (0.25, 0.25) {};
		\node [style=none] (17)  at (-0.125, -0.5) {};
		\node [style=none] (18)  at (0.25, -0.5) {};
		\node [style=none] (19)  at (-0.5, 0.0) {};
		\node [style=none] (20)  at (0.0, 0.5) {};
		\node [style=none] (21)  at (-0.125, -0.25) {};
		\node [style=none] (22)  at (0.25, -0.25) {};
		\node [style=none] (23)  at (-0.25, 0.0) {};
		\node [style=none] (24)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (16.center);
		\draw (14.center) to (13.center);
		\draw (15.center) to (14.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (21.center);
		\draw (18.center) to (22.center);
		\draw (20.center) to (24.center);
		\draw (23.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-def/gadget-def_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.025, -0.025) {};
		\node [style=none] (25)  at (0.025, 0.625) {};
		\node [style=none] (26)  at (0.025, -0.625) {};
		\node [style=none] (27)  at (0.525, -0.625) {};
		\node [style=box] (28)  at (-0.2, 0.325) {};
		\node [style=box] (29)  at (0.275, 0.325) {};
		\node [style=none] (30)  at (-0.525, 0.325) {};
		\node [style=white dot] (31)  at (0.525, -0.35) {};
		\node [style=dot] (32)  at (0.025, -0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (26.center);
		\draw (27.center) to (31);
		\draw (28) to (0);
		\draw (28) to (29);
		\draw (28) to (30.center);
		\draw [in=90, out=-45] (29) to (31);
		\draw (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket0-top/gadget-ket0-top_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.5, -0.25) {};
		\node [style=none] (5)  at (0.25, 0.25) {};
		\node [style=none] (6)  at (-0.125, -0.5) {};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=none] (8)  at (-0.5, 0.0) {};
		\node [style=dot] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-0.125, -0.25) {};
		\node [style=none] (11)  at (0.25, -0.25) {};
		\node [style=none] (12)  at (-0.25, 0.0) {};
		\node [style=none] (13)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (4.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (9) to (13.center);
		\draw (12.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket0-top/gadget-ket0-top_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.025, -0.025) {};
		\node [style=dot] (14)  at (0.025, 0.625) {};
		\node [style=none] (15)  at (0.025, -0.625) {};
		\node [style=none] (16)  at (0.525, -0.625) {};
		\node [style=box] (17)  at (-0.2, 0.325) {};
		\node [style=box] (18)  at (0.275, 0.325) {};
		\node [style=none] (19)  at (-0.525, 0.325) {};
		\node [style=white dot] (20)  at (0.525, -0.35) {};
		\node [style=dot] (21)  at (0.025, -0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15.center);
		\draw (16.center) to (20);
		\draw (17) to (0);
		\draw (17) to (18);
		\draw (17) to (19.center);
		\draw [in=90, out=-45] (18) to (20);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket0-top/gadget-ket0-top_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (24)  at (0.025, 0.1) {};
		\node [style=none] (25)  at (0.025, -0.475) {};
		\node [style=none] (26)  at (0.525, -0.475) {};
		\node [style=box] (27)  at (-0.2, 0.475) {};
		\node [style=box] (28)  at (0.275, 0.475) {};
		\node [style=none] (29)  at (-0.525, 0.475) {};
		\node [style=white dot] (30)  at (0.525, -0.2) {};
		\node [style=dot] (31)  at (0.025, -0.2) {};
		\node [style=dot] (32)  at (-0.35, 0.1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (25.center);
		\draw (26.center) to (30);
		\draw (27) to (28);
		\draw (27) to (29.center);
		\draw [in=90, out=-45] (28) to (30);
		\draw (31) to (30);
		\draw (32) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket0-top/gadget-ket0-top_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (-0.025, -0.512) {};
		\node [style=none] (36)  at (0.475, -0.512) {};
		\node [style=box] (38)  at (0.225, 0.112) {};
		\node [style=none] (39)  at (-0.475, 0.438) {};
		\node [style=white dot] (40)  at (0.225, -0.237) {};
		\node [style=white dot] (41)  at (-0.175, 0.438) {};
		\node [style=white dot] (42)  at (0.225, 0.512) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (40);
		\draw (38) to (40);
		\draw (40) to (35.center);
		\draw (41) to (39.center);
		\draw (42) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket0-top/gadget-ket0-top_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (-0.025, -0.4) {};
		\node [style=none] (45)  at (0.475, -0.4) {};
		\node [style=none] (47)  at (-0.475, 0.4) {};
		\node [style=white dot] (49)  at (-0.175, 0.4) {};
		\node [style=dot] (50)  at (-0.025, -0.05) {};
		\node [style=dot] (51)  at (0.475, -0.05) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (49) to (47.center);
		\draw (50) to (44.center);
		\draw (51) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket1-top/gadget-ket1-top_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.5, -0.25) {};
		\node [style=none] (5)  at (0.25, 0.25) {};
		\node [style=none] (6)  at (-0.125, -0.5) {};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=none] (8)  at (-0.5, 0.0) {};
		\node [style=dot] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-0.125, -0.25) {};
		\node [style=none] (11)  at (0.25, -0.25) {};
		\node [style=none] (12)  at (-0.25, 0.0) {};
		\node [style=none] (13)  at (0.0, 0.25) {};
		\node [style=none, font={\scriptsize}] (23)  at (-0.25, 0.5) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (4.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (9) to (13.center);
		\draw (12.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket1-top/gadget-ket1-top_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.025, -0.025) {};
		\node [style=dot] (14)  at (0.025, 0.625) {};
		\node [style=none] (15)  at (0.025, -0.625) {};
		\node [style=none] (16)  at (0.525, -0.625) {};
		\node [style=box] (17)  at (-0.2, 0.325) {};
		\node [style=box] (18)  at (0.275, 0.325) {};
		\node [style=none] (19)  at (-0.525, 0.325) {};
		\node [style=white dot] (20)  at (0.525, -0.35) {};
		\node [style=dot] (21)  at (0.025, -0.35) {};
		\node [style=none, font={\scriptsize}] (24)  at (-0.225, 0.625) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15.center);
		\draw (16.center) to (20);
		\draw (17) to (0);
		\draw (17) to (18);
		\draw (17) to (19.center);
		\draw [in=90, out=-45] (18) to (20);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket1-top/gadget-ket1-top_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (26)  at (0.063, 0.1) {};
		\node [style=none] (27)  at (0.063, -0.475) {};
		\node [style=none] (28)  at (0.563, -0.475) {};
		\node [style=box] (29)  at (-0.163, 0.475) {};
		\node [style=box] (30)  at (0.313, 0.475) {};
		\node [style=none] (31)  at (-0.488, 0.475) {};
		\node [style=white dot] (32)  at (0.563, -0.2) {};
		\node [style=dot] (33)  at (0.063, -0.2) {};
		\node [style=dot] (34)  at (-0.313, 0.1) {};
		\node [style=none, font={\scriptsize}] (35)  at (-0.563, 0.1) {$\neg$};
		\node [style=none, font={\scriptsize}] (36)  at (0.313, 0.1) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (27.center);
		\draw (28.center) to (32);
		\draw (29) to (30);
		\draw (29) to (31.center);
		\draw [in=90, out=-45] (30) to (32);
		\draw (33) to (32);
		\draw (34) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket1-top/gadget-ket1-top_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (0.025, -0.475) {};
		\node [style=none] (40)  at (0.525, -0.475) {};
		\node [style=box] (41)  at (-0.2, 0.475) {};
		\node [style=box] (42)  at (0.275, 0.475) {};
		\node [style=none] (43)  at (-0.525, 0.475) {};
		\node [style=white dot] (44)  at (0.525, -0.2) {};
		\node [style=dot] (45)  at (0.025, -0.2) {};
		\node [style=none, font={\scriptsize}] (48)  at (-0.225, -0.2) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (45);
		\draw (40.center) to (44);
		\draw (41) to (42);
		\draw (41) to (43.center);
		\draw [in=90, out=-45] (42) to (44);
		\draw (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ket1-top/gadget-ket1-top_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (-0.1, -0.325) {};
		\node [style=none] (51)  at (0.4, -0.325) {};
		\node [style=none] (54)  at (-0.4, 0.325) {};
		\node [style=white dot] (55)  at (0.15, 0.325) {};
		\node [style=dot] (56)  at (-0.1, -0.05) {};
		\node [style=none, font={\scriptsize}] (57)  at (-0.35, -0.05) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (50.center) to (56);
		\draw (51.center) to (55);
		\draw (54.center) to (55);
		\draw (56) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ketplus-left/gadget-ketplus-left_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.5, -0.25) {};
		\node [style=none] (5)  at (0.25, 0.25) {};
		\node [style=white dot] (6)  at (-0.125, -0.5) {};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=none] (8)  at (-0.5, 0.0) {};
		\node [style=none] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-0.125, -0.25) {};
		\node [style=none] (11)  at (0.25, -0.25) {};
		\node [style=none] (12)  at (-0.25, 0.0) {};
		\node [style=none] (13)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (4.center);
		\draw (6) to (10.center);
		\draw (7.center) to (11.center);
		\draw (9.center) to (13.center);
		\draw (12.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ketplus-left/gadget-ketplus-left_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.025, 0.1) {};
		\node [style=none] (14)  at (0.025, 0.75) {};
		\node [style=white dot] (15)  at (0.025, -0.6) {};
		\node [style=none] (16)  at (0.525, -0.75) {};
		\node [style=box] (17)  at (-0.2, 0.45) {};
		\node [style=box] (18)  at (0.275, 0.45) {};
		\node [style=none] (19)  at (-0.525, 0.45) {};
		\node [style=white dot] (20)  at (0.525, -0.225) {};
		\node [style=dot] (21)  at (0.025, -0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15);
		\draw (16.center) to (20);
		\draw (17) to (0);
		\draw (17) to (18);
		\draw (17) to (19.center);
		\draw [in=90, out=-45] (18) to (20);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ketplus-left/gadget-ketplus-left_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (22)  at (0.025, 0.1) {};
		\node [style=none] (24)  at (0.025, 0.75) {};
		\node [style=none] (26)  at (0.525, -0.75) {};
		\node [style=box] (27)  at (-0.2, 0.45) {};
		\node [style=box] (28)  at (0.275, 0.45) {};
		\node [style=none] (29)  at (-0.525, 0.45) {};
		\node [style=white dot] (30)  at (0.525, -0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (24.center);
		\draw (26.center) to (30);
		\draw (27) to (22);
		\draw (27) to (28);
		\draw (27) to (29.center);
		\draw [in=90, out=-45] (28) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gadget-ketplus-left/gadget-ketplus-left_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (0.15, 0.5) {};
		\node [style=none] (34)  at (0.15, -0.5) {};
		\node [style=box] (35)  at (0.15, 0.2) {};
		\node [style=box] (36)  at (0.15, -0.175) {};
		\node [style=none] (37)  at (-0.15, 0.2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (35);
		\draw (34.center) to (36);
		\draw (35) to (36);
		\draw (35) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gn-1-0-on-NF-0-case-1/gn-1-0-on-NF-0-case-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.15, 0.7) {};
		\node [style=box] (2)  at (-0.15, -0.3) {$0$};
		\node [style=white dot] (3)  at (-0.15, -0.8) {};
		\node [style=comonoid] (13)  at (0.15, 0.425) {};
		\node [style=white dot] (14)  at (0.15, 0.8) {};
		\node [style=white dot] (15)  at (-0.15, 0.075) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1.center);
		\draw (13) to (14);
		\draw (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-1/gn-1-0-on-NF-0-case-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 0.25) {};
		\node [style=box] (6)  at (0.0, -0.25) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-1/gn-1-0-on-NF-0-case-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (7)  at (-0.213, -0.125) {};
		\node [style=none] (9)  at (-0.213, 0.5) {};
		\node [style=box] (10)  at (0.213, 0.275) {$\frac12$};
		\node [style=white dot] (11)  at (-0.213, -0.5) {};
		\node [style=white dot] (12)  at (-0.213, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11);
		\draw (10) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-n/gn-1-0-on-NF-0-case-n_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.9, 0.825) {};
		\node [style=box] (1)  at (-0.9, -0.175) {$0$};
		\node [style=white dot] (2)  at (-0.15, -0.925) {};
		\node [style=comonoid] (3)  at (-0.625, 0.55) {};
		\node [style=white dot] (4)  at (-0.625, 0.925) {};
		\node [style=white dot] (5)  at (-0.9, 0.2) {};
		\node [style=none] (6)  at (-0.35, 0.825) {};
		\node [style=box] (7)  at (-0.35, -0.175) {$0$};
		\node [style=white dot] (8)  at (-0.35, 0.2) {};
		\node [style=none] (9)  at (0.15, 0.825) {};
		\node [style=box] (10)  at (0.15, -0.175) {$0$};
		\node [style=white dot] (11)  at (0.15, 0.2) {};
		\node [style=none] (12)  at (0.9, 0.825) {};
		\node [style=box] (13)  at (0.9, -0.175) {$0$};
		\node [style=white dot] (14)  at (0.9, 0.2) {};
		\node [style=none] (48)  at (0.525, 0.075) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (1) to (2);
		\draw (2) to (7);
		\draw (2) to (10);
		\draw (2) to (13);
		\draw (3) to (4);
		\draw (3) to (8);
		\draw (3) to (11);
		\draw (3) to (14);
		\draw (5) to (3);
		\draw (7) to (6.center);
		\draw (10) to (9.center);
		\draw (13) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-n/gn-1-0-on-NF-0-case-n_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.9, 0.825) {};
		\node [style=white dot] (18)  at (-0.15, -0.925) {};
		\node [style=comonoid] (19)  at (-0.625, 0.55) {};
		\node [style=white dot] (20)  at (-0.625, 0.925) {};
		\node [style=white dot] (21)  at (-0.9, 0.2) {};
		\node [style=none] (22)  at (-0.35, 0.825) {};
		\node [style=box] (23)  at (-0.6, -0.675) {$0$};
		\node [style=white dot] (24)  at (-0.35, 0.2) {};
		\node [style=none] (25)  at (0.15, 0.825) {};
		\node [style=box] (26)  at (0.15, -0.175) {$0$};
		\node [style=white dot] (27)  at (0.15, 0.2) {};
		\node [style=none] (28)  at (0.9, 0.825) {};
		\node [style=box] (29)  at (0.9, -0.175) {$0$};
		\node [style=white dot] (30)  at (0.9, 0.2) {};
		\node [style=comonoid, shape border rotate=180] (31)  at (-0.6, -0.3) {};
		\node [style=none] (50)  at (0.525, 0.075) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (23);
		\draw (18) to (26);
		\draw (18) to (29);
		\draw (19) to (20);
		\draw (19) to (24);
		\draw (19) to (27);
		\draw (19) to (30);
		\draw (21) to (19);
		\draw (21) to (16.center);
		\draw (21) to (31);
		\draw (24) to (22.center);
		\draw (26) to (25.center);
		\draw (29) to (28.center);
		\draw (31) to (24);
		\draw (31) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-n/gn-1-0-on-NF-0-case-n_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (-0.9, 0.825) {};
		\node [style=white dot] (34)  at (-0.15, -0.925) {};
		\node [style=comonoid] (35)  at (-0.125, 0.55) {};
		\node [style=white dot] (36)  at (-0.125, 0.925) {};
		\node [style=white dot] (37)  at (-0.65, -0.05) {};
		\node [style=none] (38)  at (-0.35, 0.825) {};
		\node [style=box] (39)  at (-0.6, -0.425) {$0$};
		\node [style=none] (41)  at (0.15, 0.825) {};
		\node [style=box] (42)  at (0.15, -0.175) {$0$};
		\node [style=white dot] (43)  at (0.15, 0.2) {};
		\node [style=none] (44)  at (0.9, 0.825) {};
		\node [style=box] (45)  at (0.9, -0.175) {$0$};
		\node [style=white dot] (46)  at (0.9, 0.2) {};
		\node [style=comonoid, shape border rotate=180] (47)  at (-0.625, 0.375) {};
		\node [style=none] (49)  at (0.525, 0.075) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33.center) to (47);
		\draw (34) to (39);
		\draw (34) to (42);
		\draw (34) to (45);
		\draw (35) to (36);
		\draw (35) to (43);
		\draw (35) to (46);
		\draw (37) to (35);
		\draw (37) to (39);
		\draw (42) to (41.center);
		\draw (45) to (44.center);
		\draw (47) to (38.center);
		\draw (47) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-n/gn-1-0-on-NF-0-case-n_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (-0.95, 0.875) {};
		\node [style=none] (57)  at (-0.4, 0.875) {};
		\node [style=none] (59)  at (0.1, 0.875) {};
		\node [style=none] (62)  at (0.85, 0.875) {};
		\node [style=white dot] (64)  at (0.85, 0.0) {};
		\node [style=comonoid, shape border rotate=180] (65)  at (-0.675, 0.425) {};
		\node [style=none] (66)  at (0.475, 0.125) {...};
		\node [style=comonoid, shape border rotate=180] (67)  at (0.1, -0.575) {};
		\node [style=white dot] (68)  at (0.1, -0.875) {};
		\node [style=white dot] (69)  at (-0.675, 0.0) {};
		\node [style=white dot] (70)  at (0.1, 0.0) {};
		\node [style=box] (71)  at (-0.9, -0.35) {$\frac12$};
		\node [style=box] (72)  at (-0.25, 0.1) {$\frac12$};
		\node [style=box] (73)  at (0.95, -0.4) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (52.center) to (65);
		\draw (64) to (62.center);
		\draw (65) to (57.center);
		\draw (67) to (70);
		\draw (67) to (64);
		\draw (68) to (67);
		\draw (69) to (67);
		\draw (69) to (65);
		\draw (69) to (71);
		\draw (70) to (59.center);
		\draw (72) to (70);
		\draw (73) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-0-case-n/gn-1-0-on-NF-0-case-n_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (75)  at (-0.85, 0.875) {};
		\node [style=none] (76)  at (-0.3, 0.875) {};
		\node [style=none] (77)  at (0.2, 0.875) {};
		\node [style=none] (78)  at (0.95, 0.875) {};
		\node [style=white dot] (79)  at (0.95, 0.0) {};
		\node [style=none] (81)  at (0.575, 0.125) {...};
		\node [style=comonoid, shape border rotate=180] (82)  at (0.2, -0.575) {};
		\node [style=white dot] (83)  at (0.2, -0.875) {};
		\node [style=white dot] (84)  at (-0.825, 0.0) {};
		\node [style=white dot] (85)  at (0.2, 0.0) {};
		\node [style=box] (86)  at (-1.05, -0.35) {$\frac12$};
		\node [style=box] (87)  at (-0.05, 0.375) {$\frac12$};
		\node [style=box] (88)  at (1.05, -0.4) {$\frac12$};
		\node [style=white dot] (89)  at (-0.3, 0.0) {};
		\node [style=box] (90)  at (-0.55, 0.4) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (76.center) to (89);
		\draw (79) to (78.center);
		\draw (82) to (85);
		\draw (82) to (79);
		\draw (83) to (82);
		\draw (84) to (82);
		\draw (84) to (86);
		\draw (84) to (75.center);
		\draw (85) to (77.center);
		\draw (87) to (85);
		\draw (88) to (79);
		\draw (89) to (90);
		\draw (89) to (82);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-destroy-H-spider/gn-1-0-on-NF-destroy-H-spider_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (0.0, -0.375) {$0$};
		\node [style=white dot] (1)  at (-0.5, -0.375) {};
		\node [style=white dot] (2)  at (0.5, -0.375) {};
		\node [style=box] (3)  at (0.0, 0.375) {$a$};
		\node [style=none] (6)  at (-0.5, -0.875) {};
		\node [style=none] (7)  at (0.5, -0.875) {};
		\node [style=none] (8)  at (-0.25, 0.875) {};
		\node [style=none] (9)  at (0.25, 0.875) {};
		\node [style=none] (10)  at (0.0, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (6.center);
		\draw (2) to (1);
		\draw (2) to (7.center);
		\draw (3) to (1);
		\draw (3) to (2);
		\draw (8.center) to (3);
		\draw (9.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-destroy-H-spider/gn-1-0-on-NF-destroy-H-spider_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (12)  at (0.375, 0.25) {};
		\node [style=white dot] (13)  at (-0.125, -0.25) {};
		\node [style=white dot] (14)  at (0.375, -0.25) {};
		\node [style=box] (15)  at (-0.125, 0.25) {$a$};
		\node [style=none] (16)  at (-0.125, -0.75) {};
		\node [style=none] (17)  at (0.375, -0.75) {};
		\node [style=none] (18)  at (-0.375, 0.75) {};
		\node [style=none] (19)  at (0.125, 0.75) {};
		\node [style=none] (20)  at (-0.125, 0.625) {...};
		\node [style=white dot] (21)  at (0.375, 0.65) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (13);
		\draw (12) to (14);
		\draw (13) to (16.center);
		\draw (14) to (17.center);
		\draw (15) to (13);
		\draw (15) to (14);
		\draw (18.center) to (15);
		\draw (19.center) to (15);
		\draw (21) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-destroy-H-spider/gn-1-0-on-NF-destroy-H-spider_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (26)  at (0.125, -0.5) {};
		\node [style=none] (27)  at (-0.125, -1.0) {};
		\node [style=none] (28)  at (0.375, -1.0) {};
		\node [style=white dot] (32)  at (0.375, 0.15) {};
		\node [style=box] (33)  at (-0.125, 0.5) {$a$};
		\node [style=none] (34)  at (-0.375, 1.0) {};
		\node [style=none] (35)  at (0.125, 1.0) {};
		\node [style=none] (36)  at (-0.125, 0.875) {...};
		\node [style=dot] (37)  at (0.125, -0.125) {};
		\node [style=box] (38)  at (-0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (27.center);
		\draw (26) to (28.center);
		\draw (26) to (37);
		\draw (32) to (37);
		\draw (33) to (38);
		\draw (34.center) to (33);
		\draw (35.center) to (33);
		\draw (38) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-destroy-H-spider/gn-1-0-on-NF-destroy-H-spider_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (40)  at (0.125, -0.5) {};
		\node [style=none] (41)  at (-0.125, -1.0) {};
		\node [style=none] (42)  at (0.375, -1.0) {};
		\node [style=white dot] (43)  at (0.125, -0.1) {};
		\node [style=box] (44)  at (-0.125, 0.5) {$a$};
		\node [style=none] (45)  at (-0.375, 1.0) {};
		\node [style=none] (46)  at (0.125, 1.0) {};
		\node [style=none] (47)  at (-0.125, 0.875) {...};
		\node [style=dot] (48)  at (-0.125, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (41.center);
		\draw (40) to (42.center);
		\draw (43) to (40);
		\draw (45.center) to (44);
		\draw (46.center) to (44);
		\draw (48) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-destroy-H-spider/gn-1-0-on-NF-destroy-H-spider_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (50)  at (0.0, -0.25) {$0$};
		\node [style=none] (54)  at (-0.5, -0.75) {};
		\node [style=none] (55)  at (0.5, -0.75) {};
		\node [style=none] (56)  at (-0.25, 0.75) {};
		\node [style=none] (57)  at (0.25, 0.75) {};
		\node [style=none] (58)  at (0.0, 0.625) {...};
		\node [style=white dot] (59)  at (-0.25, 0.4) {};
		\node [style=white dot] (60)  at (0.25, 0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (50) to (55.center);
		\draw [bend right=45] (50) to (54.center);
		\draw (59) to (56.center);
		\draw (60) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-final-bis/gn-1-0-on-NF-final-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-1.275, -0.588) {};
		\node [style=none] (1)  at (-1.025, 0.662) {};
		\node [style=none] (2)  at (-1.025, 0.162) {};
		\node [style=none] (3)  at (-0.275, 0.162) {};
		\node [style=none] (4)  at (-0.525, 0.662) {};
		\node [style=none] (5)  at (-0.9, 0.162) {};
		\node [style=none] (6)  at (-0.525, 0.162) {};
		\node [style=none] (7)  at (-1.025, 0.412) {};
		\node [style=none] (8)  at (-0.775, 0.662) {};
		\node [style=none] (9)  at (0.475, 0.662) {};
		\node [style=none] (10)  at (0.475, 0.162) {};
		\node [style=none] (11)  at (1.225, 0.162) {};
		\node [style=none] (12)  at (0.975, 0.662) {};
		\node [style=none] (13)  at (0.6, 0.162) {};
		\node [style=none] (14)  at (0.975, 0.162) {};
		\node [style=none] (15)  at (0.475, 0.412) {};
		\node [style=none] (16)  at (0.725, 0.662) {};
		\node [style=white dot] (17)  at (-1.275, -0.038) {};
		\node [style=none] (18)  at (0.175, -0.038) {};
		\node [style=none] (19)  at (-0.775, 1.163) {};
		\node [style=none] (20)  at (0.725, 1.163) {};
		\node [style=comonoid, shape border rotate=180] (21)  at (-0.025, -0.838) {};
		\node [style=white dot] (22)  at (-0.025, -1.163) {};
		\node [style=white dot] (23)  at (-0.525, -0.238) {};
		\node [style=box, font={\tiny}] (24)  at (-0.1, -0.238) {$b_1$};
		\node [style=none] (25)  at (-0.025, 0.412) {...};
		\node [style=white dot] (26)  at (0.975, -0.238) {};
		\node [style=box, font={\tiny}] (27)  at (1.275, -0.238) {$b_n$};
		\node [style=white dot] (29)  at (0.6, -0.238) {};
		\node [style=box, font={\tiny}] (30)  at (0.825, -0.738) {$a_n$};
		\node [style=white dot] (31)  at (-0.9, -0.238) {};
		\node [style=box, font={\tiny}] (32)  at (-0.85, -0.738) {$a_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (17);
		\draw (1.center) to (4.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (9.center) to (12.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw (17) to (18.center);
		\draw [in=180, out=90, looseness=1.25] (17) to (7.center);
		\draw [in=-180, out=0] (18.center) to (15.center);
		\draw [in=90, out=-90] (19.center) to (8.center);
		\draw (20.center) to (16.center);
		\draw (21) to (23);
		\draw (22) to (21);
		\draw (23) to (6.center);
		\draw (24) to (23);
		\draw (26) to (14.center);
		\draw [bend left=15, looseness=0.75] (26) to (21);
		\draw (27) to (26);
		\draw (29) to (13.center);
		\draw (29) to (21);
		\draw (30) to (29);
		\draw (31) to (5.center);
		\draw (31) to (21);
		\draw (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-final-bis/gn-1-0-on-NF-final-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (33)  at (0.375, -1.0) {$a_n$};
		\node [style=box] (34)  at (0.875, -1.0) {$b_n$};
		\node [style=none] (36)  at (-0.625, 0.75) {};
		\node [style=none] (37)  at (0.625, 0.75) {};
		\node [style=comonoid, shape border rotate=0] (38)  at (-0.125, 0.675) {};
		\node [style=white dot] (39)  at (-0.125, 1.0) {};
		\node [style=white dot] (40)  at (-0.625, 0.225) {};
		\node [style=white dot] (41)  at (0.625, 0.225) {};
		\node [style=box] (42)  at (-0.825, -1.0) {$a_1$};
		\node [style=box] (43)  at (-0.325, -1.0) {$b_1$};
		\node [style=none] (48)  at (0.0, 0.0) {...};
		\node [style=comonoid, shape border rotate=0] (50)  at (-0.625, -0.325) {};
		\node [style=comonoid, shape border rotate=0] (52)  at (0.625, -0.325) {};
		\node [style=box] (53)  at (-1.125, 0.4) {$\frac12$};
		\node [style=box] (55)  at (1.125, 0.15) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (52);
		\draw (36.center) to (40);
		\draw (37.center) to (41);
		\draw (38) to (40);
		\draw (38) to (41);
		\draw (39) to (38);
		\draw (42) to (50);
		\draw (50) to (40);
		\draw (50) to (43);
		\draw (52) to (41);
		\draw (52) to (34);
		\draw (53) to (40);
		\draw (55) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-final-bis/gn-1-0-on-NF-final-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (59)  at (-0.65, 0.662) {};
		\node [style=none] (60)  at (0.6, 0.662) {};
		\node [style=comonoid, shape border rotate=180] (61)  at (-0.15, -0.338) {};
		\node [style=white dot] (62)  at (-0.15, -0.663) {};
		\node [style=white dot] (63)  at (-0.65, 0.137) {};
		\node [style=white dot] (64)  at (0.6, 0.137) {};
		\node [style=none] (67)  at (-0.025, 0.162) {...};
		\node [style=box] (70)  at (-1.35, 0.313) {$\frac{a_1+b_1}2$};
		\node [style=box] (71)  at (1.35, 0.063) {$\frac{a_n+b_n}2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (59.center) to (63);
		\draw (60.center) to (64);
		\draw (61) to (63);
		\draw (61) to (64);
		\draw (62) to (61);
		\draw (70) to (63);
		\draw (71) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-remove-not-edge/gn-1-0-on-NF-remove-not-edge_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (0.0, -0.375) {$0$};
		\node [style=white dot] (1)  at (-0.5, -0.375) {};
		\node [style=white dot] (2)  at (0.5, -0.375) {};
		\node [style=box] (3)  at (0.0, 0.375) {$a$};
		\node [style=dot] (4)  at (-0.25, 0.025) {};
		\node [style=none, font={\scriptsize}] (5)  at (-0.5, 0.025) {$\neg$};
		\node [style=none] (6)  at (-0.5, -0.875) {};
		\node [style=none] (7)  at (0.5, -0.875) {};
		\node [style=none] (8)  at (-0.25, 0.875) {};
		\node [style=none] (9)  at (0.25, 0.875) {};
		\node [style=none] (10)  at (0.0, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (6.center);
		\draw (2) to (1);
		\draw (2) to (7.center);
		\draw (3) to (1);
		\draw (3) to (2);
		\draw (8.center) to (3);
		\draw (9.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-remove-not-edge/gn-1-0-on-NF-remove-not-edge_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (12)  at (0.0, -0.75) {$0$};
		\node [style=white dot] (13)  at (-0.5, -0.75) {};
		\node [style=white dot] (14)  at (0.5, -0.75) {};
		\node [style=box] (15)  at (-0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -1.25) {};
		\node [style=none] (19)  at (0.5, -1.25) {};
		\node [style=box] (23)  at (-0.25, 0.75) {$a$};
		\node [style=none] (24)  at (-0.5, 1.25) {};
		\node [style=none] (25)  at (0.0, 1.25) {};
		\node [style=none] (26)  at (-0.25, 1.125) {...};
		\node [style=box] (27)  at (-0.25, 0.5) {};
		\node [style=white dot] (28)  at (-0.25, 0.125) {};
		\node [style=box] (29)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (18.center);
		\draw (14) to (13);
		\draw (14) to (19.center);
		\draw (15) to (13);
		\draw (15) to (14);
		\draw (23) to (15);
		\draw (24.center) to (23);
		\draw (25.center) to (23);
		\draw (28) to (29);
		\draw (29) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-remove-not-edge/gn-1-0-on-NF-remove-not-edge_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (31)  at (0.0, -0.75) {$0$};
		\node [style=white dot] (32)  at (-0.5, -0.75) {};
		\node [style=white dot] (33)  at (0.5, -0.75) {};
		\node [style=none] (35)  at (-0.5, -1.25) {};
		\node [style=none] (36)  at (0.5, -1.25) {};
		\node [style=box] (37)  at (-0.25, 0.75) {$a$};
		\node [style=none] (38)  at (-0.5, 1.25) {};
		\node [style=none] (39)  at (0.0, 1.25) {};
		\node [style=none] (40)  at (-0.25, 1.125) {...};
		\node [style=box] (41)  at (-0.25, 0.5) {};
		\node [style=white dot] (42)  at (-0.25, 0.125) {};
		\node [style=box] (43)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (35.center);
		\draw (33) to (32);
		\draw (33) to (36.center);
		\draw (38.center) to (37);
		\draw (39.center) to (37);
		\draw (42) to (43);
		\draw (42) to (37);
		\draw (43) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-remove-not-edge/gn-1-0-on-NF-remove-not-edge_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (45)  at (-0.125, -0.25) {$0$};
		\node [style=white dot] (47)  at (0.375, -0.25) {};
		\node [style=none] (48)  at (-0.625, -0.75) {};
		\node [style=none] (49)  at (0.375, -0.75) {};
		\node [style=box] (50)  at (0.375, 0.25) {$a$};
		\node [style=none] (51)  at (0.125, 0.75) {};
		\node [style=none] (52)  at (0.625, 0.75) {};
		\node [style=none] (53)  at (0.375, 0.625) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (45) to (48.center);
		\draw (45) to (47);
		\draw (47) to (49.center);
		\draw (47) to (50);
		\draw (51.center) to (50);
		\draw (52.center) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-to-comonoid/gn-1-0-on-NF-to-comonoid_00.tikz <==
\begin{tikzpicture}[scale=0.95]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (40)  at (-1.125, -0.675) {};
		\node [style=none] (41)  at (-0.875, 0.575) {};
		\node [style=none] (42)  at (-0.875, 0.075) {};
		\node [style=none] (43)  at (-0.125, 0.075) {};
		\node [style=none] (44)  at (-0.375, 0.575) {};
		\node [style=none] (45)  at (-0.75, 0.075) {};
		\node [style=none] (46)  at (-0.375, 0.075) {};
		\node [style=none] (47)  at (-0.875, 0.325) {};
		\node [style=none] (48)  at (-0.625, 0.575) {};
		\node [style=none] (49)  at (0.375, 0.575) {};
		\node [style=none] (50)  at (0.375, 0.075) {};
		\node [style=none] (51)  at (1.125, 0.075) {};
		\node [style=none] (52)  at (0.875, 0.575) {};
		\node [style=none] (53)  at (0.5, 0.075) {};
		\node [style=none] (54)  at (0.875, 0.075) {};
		\node [style=none] (55)  at (0.375, 0.325) {};
		\node [style=none] (56)  at (0.625, 0.575) {};
		\node [style=white dot] (57)  at (-1.125, -0.125) {};
		\node [style=none] (58)  at (0.075, -0.125) {};
		\node [style=none] (59)  at (-0.625, 1.075) {};
		\node [style=none] (60)  at (0.625, 1.075) {};
		\node [style=comonoid, shape border rotate=180] (61)  at (0.0, -0.675) {};
		\node [style=white dot] (62)  at (0.0, -1.0) {};
		\node [style=white dot] (63)  at (-0.375, -0.325) {};
		\node [style=none] (65)  at (0.0, 0.325) {...};
		\node [style=white dot] (66)  at (0.875, -0.325) {};
		\node [style=white dot] (98)  at (-0.75, -0.325) {};
		\node [style=white dot] (99)  at (0.5, -0.325) {};
		\node [style=none] (100)  at (-0.375, -1.075) {};
		\node [style=none] (101)  at (0.875, -1.075) {};
		\node [style=none] (102)  at (-0.75, -1.075) {};
		\node [style=none] (103)  at (0.5, -1.075) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (57);
		\draw (41.center) to (44.center);
		\draw (42.center) to (41.center);
		\draw (43.center) to (42.center);
		\draw (44.center) to (43.center);
		\draw (49.center) to (52.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (51.center);
		\draw (57) to (58.center);
		\draw [in=180, out=90, looseness=1.25] (57) to (47.center);
		\draw [in=-180, out=0] (58.center) to (55.center);
		\draw [in=90, out=-90] (59.center) to (48.center);
		\draw (60.center) to (56.center);
		\draw (61) to (63);
		\draw (61) to (99);
		\draw (62) to (61);
		\draw (63) to (46.center);
		\draw (66) to (54.center);
		\draw [bend left=15, looseness=0.75] (66) to (61);
		\draw (98) to (45.center);
		\draw [bend right=15] (98) to (61);
		\draw (98) to (102.center);
		\draw (99) to (53.center);
		\draw (100.center) to (63);
		\draw (101.center) to (66);
		\draw (103.center) to (99);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-to-comonoid/gn-1-0-on-NF-to-comonoid_01.tikz <==
\begin{tikzpicture}[scale=0.95]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69)  at (-0.875, 0.125) {};
		\node [style=none] (70)  at (-0.875, -0.375) {};
		\node [style=none] (71)  at (-0.125, -0.375) {};
		\node [style=none] (72)  at (-0.375, 0.125) {};
		\node [style=none] (73)  at (-0.75, -0.375) {};
		\node [style=none] (74)  at (-0.375, -0.375) {};
		\node [style=none] (75)  at (-0.875, -0.125) {};
		\node [style=none] (76)  at (-0.625, 0.125) {};
		\node [style=none] (77)  at (0.375, 0.125) {};
		\node [style=none] (78)  at (0.375, -0.375) {};
		\node [style=none] (79)  at (1.125, -0.375) {};
		\node [style=none] (80)  at (0.875, 0.125) {};
		\node [style=none] (81)  at (0.5, -0.375) {};
		\node [style=none] (82)  at (0.875, -0.375) {};
		\node [style=none] (83)  at (0.375, -0.125) {};
		\node [style=none] (84)  at (0.625, 0.125) {};
		\node [style=white dot] (85)  at (-1.125, -0.575) {};
		\node [style=none] (86)  at (0.075, -0.575) {};
		\node [style=none] (87)  at (-0.625, 0.625) {};
		\node [style=none] (88)  at (0.625, 0.625) {};
		\node [style=comonoid, shape border rotate=0] (89)  at (0.0, 0.55) {};
		\node [style=white dot] (90)  at (0.0, 0.875) {};
		\node [style=none] (92)  at (0.0, -0.125) {...};
		\node [style=white dot] (94)  at (-0.625, 0.35) {};
		\node [style=white dot] (95)  at (0.625, 0.35) {};
		\node [style=none] (104)  at (-0.75, -0.875) {};
		\node [style=none] (105)  at (-0.375, -0.875) {};
		\node [style=none] (106)  at (0.5, -0.875) {};
		\node [style=none] (107)  at (0.875, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69.center) to (72.center);
		\draw (70.center) to (69.center);
		\draw (71.center) to (70.center);
		\draw (72.center) to (71.center);
		\draw (77.center) to (80.center);
		\draw (78.center) to (77.center);
		\draw (79.center) to (78.center);
		\draw (80.center) to (79.center);
		\draw (85) to (86.center);
		\draw [in=180, out=90, looseness=1.25] (85) to (75.center);
		\draw [in=-180, out=0] (86.center) to (83.center);
		\draw [in=90, out=-90] (87.center) to (76.center);
		\draw (88.center) to (84.center);
		\draw (89) to (94);
		\draw (89) to (95);
		\draw (90) to (89);
		\draw (104.center) to (73.center);
		\draw (105.center) to (74.center);
		\draw (106.center) to (81.center);
		\draw (107.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-to-comonoid/gn-1-0-on-NF-to-comonoid_02.tikz <==
\begin{tikzpicture}[scale=0.95]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (0.975, -1.125) {};
		\node [style=none] (29)  at (1.475, -1.125) {};
		\node [style=box] (30)  at (0.75, -0.275) {};
		\node [style=box] (31)  at (1.225, -0.275) {};
		\node [style=white dot] (32)  at (0.425, 0.225) {};
		\node [style=white dot] (33)  at (1.475, -0.85) {};
		\node [style=dot] (34)  at (0.975, -0.85) {};
		\node [style=none] (127)  at (-1.275, 0.875) {};
		\node [style=none] (128)  at (0.975, 0.875) {};
		\node [style=comonoid, shape border rotate=0] (129)  at (-0.775, 0.8) {};
		\node [style=white dot] (130)  at (-0.775, 1.125) {};
		\node [style=white dot] (132)  at (-1.275, 0.35) {};
		\node [style=white dot] (133)  at (0.975, 0.35) {};
		\node [style=none] (134)  at (-1.475, -1.125) {};
		\node [style=none] (135)  at (-0.975, -1.125) {};
		\node [style=box] (136)  at (-0.95, -0.275) {};
		\node [style=box] (137)  at (-0.975, -0.525) {};
		\node [style=white dot] (139)  at (-0.975, -0.85) {};
		\node [style=dot] (140)  at (-1.475, -0.85) {};
		\node [style=none] (141)  at (-0.325, 0.875) {};
		\node [style=white dot] (142)  at (-0.325, 0.35) {};
		\node [style=none] (143)  at (-0.525, -1.125) {};
		\node [style=none] (144)  at (-0.025, -1.125) {};
		\node [style=box] (145)  at (0.0, -0.275) {};
		\node [style=box] (146)  at (-0.025, -0.525) {};
		\node [style=white dot] (147)  at (-0.025, -0.85) {};
		\node [style=dot] (148)  at (-0.525, -0.85) {};
		\node [style=none] (149)  at (0.475, -0.625) {...};
		\node [style=none] (150)  at (0.225, 0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (34);
		\draw (29.center) to (33);
		\draw (30) to (31);
		\draw (30) to (32);
		\draw (30) to (133);
		\draw [in=90, out=-45] (31) to (33);
		\draw (34) to (33);
		\draw (34) to (133);
		\draw (127.center) to (132);
		\draw (128.center) to (133);
		\draw (129) to (132);
		\draw (129) to (133);
		\draw (129) to (142);
		\draw (130) to (129);
		\draw (134.center) to (140);
		\draw (135.center) to (139);
		\draw (136) to (137);
		\draw (136) to (132);
		\draw (136) to (32);
		\draw (137) to (139);
		\draw (140) to (139);
		\draw (140) to (132);
		\draw (141.center) to (142);
		\draw (143.center) to (148);
		\draw (144.center) to (147);
		\draw (145) to (146);
		\draw (145) to (142);
		\draw (145) to (32);
		\draw (146) to (147);
		\draw (148) to (147);
		\draw (148) to (142);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-to-comonoid/gn-1-0-on-NF-to-comonoid_03.tikz <==
\begin{tikzpicture}[scale=0.95]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (151)  at (0.85, -1.125) {};
		\node [style=none] (152)  at (1.35, -1.125) {};
		\node [style=box] (153)  at (1.125, -0.025) {$0$};
		\node [style=box] (154)  at (1.35, -0.525) {};
		\node [style=white dot] (156)  at (1.35, -0.85) {};
		\node [style=dot] (157)  at (0.85, -0.85) {};
		\node [style=none] (159)  at (-1.15, 0.875) {};
		\node [style=none] (160)  at (0.85, 0.875) {};
		\node [style=comonoid, shape border rotate=0] (161)  at (-0.65, 0.8) {};
		\node [style=white dot] (162)  at (-0.65, 1.125) {};
		\node [style=white dot] (163)  at (-1.15, 0.35) {};
		\node [style=white dot] (164)  at (0.85, 0.35) {};
		\node [style=none] (165)  at (-1.35, -1.125) {};
		\node [style=none] (166)  at (-0.85, -1.125) {};
		\node [style=box] (167)  at (-0.825, -0.025) {$0$};
		\node [style=box] (168)  at (-0.85, -0.525) {};
		\node [style=white dot] (169)  at (-0.85, -0.85) {};
		\node [style=dot] (170)  at (-1.35, -0.85) {};
		\node [style=none] (171)  at (-0.2, 0.875) {};
		\node [style=white dot] (172)  at (-0.2, 0.35) {};
		\node [style=none] (173)  at (-0.4, -1.125) {};
		\node [style=none] (174)  at (0.1, -1.125) {};
		\node [style=box] (175)  at (0.125, -0.025) {$0$};
		\node [style=box] (176)  at (0.1, -0.525) {};
		\node [style=white dot] (177)  at (0.1, -0.85) {};
		\node [style=dot] (178)  at (-0.4, -0.85) {};
		\node [style=none] (179)  at (0.475, -0.625) {...};
		\node [style=none] (180)  at (0.35, 0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (151.center) to (157);
		\draw (152.center) to (156);
		\draw (153) to (154);
		\draw (153) to (164);
		\draw (154) to (156);
		\draw (157) to (156);
		\draw (157) to (164);
		\draw (159.center) to (163);
		\draw (160.center) to (164);
		\draw (161) to (163);
		\draw (161) to (164);
		\draw (161) to (172);
		\draw (162) to (161);
		\draw (165.center) to (170);
		\draw (166.center) to (169);
		\draw (167) to (168);
		\draw (167) to (163);
		\draw (168) to (169);
		\draw (170) to (169);
		\draw (170) to (163);
		\draw (171.center) to (172);
		\draw (173.center) to (178);
		\draw (174.center) to (177);
		\draw (175) to (176);
		\draw (175) to (172);
		\draw (176) to (177);
		\draw (178) to (177);
		\draw (178) to (172);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0-on-NF-to-comonoid/gn-1-0-on-NF-to-comonoid_04.tikz <==
\begin{tikzpicture}[scale=0.95]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (181)  at (0.75, -1.0) {};
		\node [style=none] (182)  at (1.25, -1.0) {};
		\node [style=none] (188)  at (-1.0, 0.75) {};
		\node [style=none] (189)  at (1.0, 0.75) {};
		\node [style=comonoid, shape border rotate=0] (190)  at (-0.5, 0.675) {};
		\node [style=white dot] (191)  at (-0.5, 1.0) {};
		\node [style=white dot] (192)  at (-1.0, 0.225) {};
		\node [style=white dot] (193)  at (1.0, 0.225) {};
		\node [style=none] (194)  at (-1.2, -1.0) {};
		\node [style=none] (195)  at (-0.7, -1.0) {};
		\node [style=none] (200)  at (-0.05, 0.75) {};
		\node [style=white dot] (201)  at (-0.05, 0.225) {};
		\node [style=none] (202)  at (-0.25, -1.0) {};
		\node [style=none] (203)  at (0.25, -1.0) {};
		\node [style=none] (208)  at (0.5, -0.5) {...};
		\node [style=none] (209)  at (0.5, 0.75) {...};
		\node [style=comonoid, shape border rotate=0] (210)  at (-1.0, -0.325) {};
		\node [style=comonoid, shape border rotate=0] (211)  at (-0.05, -0.325) {};
		\node [style=comonoid, shape border rotate=0] (212)  at (1.0, -0.325) {};
		\node [style=box] (213)  at (-1.5, 0.4) {$\frac12$};
		\node [style=box] (214)  at (-0.5, -0.1) {$\frac12$};
		\node [style=box] (215)  at (1.5, 0.15) {$\frac12$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (181.center) to (212);
		\draw (188.center) to (192);
		\draw (189.center) to (193);
		\draw (190) to (192);
		\draw (190) to (193);
		\draw (190) to (201);
		\draw (191) to (190);
		\draw (194.center) to (210);
		\draw (200.center) to (201);
		\draw (202.center) to (211);
		\draw (210) to (192);
		\draw (210) to (195.center);
		\draw (211) to (201);
		\draw (211) to (203.center);
		\draw (212) to (193);
		\draw (212) to (182.center);
		\draw (213) to (192);
		\draw (214) to (201);
		\draw (215) to (193);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-fin/gn-2-1-on-gadgets-control-fin_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.625, -0.25) {};
		\node [style=none] (1)  at (-0.625, -0.75) {};
		\node [style=none] (2)  at (0.125, -0.75) {};
		\node [style=none] (3)  at (-0.125, -0.25) {};
		\node [style=none] (4)  at (-0.5, -0.75) {};
		\node [style=none] (5)  at (-0.125, -0.75) {};
		\node [style=none] (6)  at (-0.625, -0.5) {};
		\node [style=none] (7)  at (-0.375, -0.25) {};
		\node [style=none] (8)  at (0.375, -0.25) {};
		\node [style=none] (9)  at (0.375, -0.75) {};
		\node [style=none] (10)  at (1.125, -0.75) {};
		\node [style=none] (11)  at (0.875, -0.25) {};
		\node [style=none] (12)  at (0.5, -0.75) {};
		\node [style=none] (13)  at (0.875, -0.75) {};
		\node [style=none] (14)  at (0.375, -0.5) {};
		\node [style=none] (15)  at (0.625, -0.25) {};
		\node [style=white dot] (16)  at (-1.125, -0.95) {};
		\node [style=none] (17)  at (0.075, -0.95) {};
		\node [style=none] (18)  at (-0.375, 0.75) {};
		\node [style=none] (19)  at (-0.375, 0.25) {};
		\node [style=none] (20)  at (0.375, 0.25) {};
		\node [style=none] (21)  at (0.125, 0.75) {};
		\node [style=none] (22)  at (-0.25, 0.25) {};
		\node [style=none] (23)  at (0.125, 0.25) {};
		\node [style=none] (24)  at (-0.375, 0.5) {};
		\node [style=none] (25)  at (-0.125, 0.75) {};
		\node [style=dot, shape border rotate=180] (27)  at (-0.125, 1.0) {};
		\node [style=none] (28)  at (-0.125, 1.25) {$\neg$};
		\node [style=white dot] (29)  at (0.375, 0.0) {};
		\node [style=box] (30)  at (0.625, 0.25) {$b$};
		\node [style=none] (31)  at (-1.125, -1.25) {};
		\node [style=white dot] (32)  at (-0.3, 0.0) {};
		\node [style=box] (33)  at (-0.65, 0.15) {$a$};
		\node [style=none] (34)  at (-0.5, -1.25) {};
		\node [style=none] (35)  at (-0.125, -1.25) {};
		\node [style=none] (36)  at (0.5, -1.25) {};
		\node [style=none] (37)  at (0.875, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (8.center) to (11.center);
		\draw (9.center) to (8.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (10.center);
		\draw (16) to (17.center);
		\draw [in=180, out=75, looseness=1.25] (16) to (6.center);
		\draw [in=-180, out=0] (17.center) to (14.center);
		\draw (18.center) to (21.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (20.center);
		\draw [in=90, out=-90] (22.center) to (7.center);
		\draw [in=165, out=-90, looseness=0.75] (23.center) to (29);
		\draw [in=90, out=180] (24.center) to (16);
		\draw (27) to (25.center);
		\draw [in=90, out=-15, looseness=0.75] (29) to (15.center);
		\draw (30) to (29);
		\draw (31.center) to (16);
		\draw (33) to (32);
		\draw (34.center) to (4.center);
		\draw (35.center) to (5.center);
		\draw (36.center) to (12.center);
		\draw (37.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-fin/gn-2-1-on-gadgets-control-fin_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-0.625, 0.012) {};
		\node [style=none] (40)  at (-0.625, -0.488) {};
		\node [style=none] (41)  at (0.125, -0.488) {};
		\node [style=none] (42)  at (-0.125, 0.012) {};
		\node [style=none] (43)  at (-0.5, -0.488) {};
		\node [style=none] (44)  at (-0.125, -0.488) {};
		\node [style=none] (45)  at (-0.625, -0.238) {};
		\node [style=none] (46)  at (-0.375, 0.012) {};
		\node [style=none] (47)  at (0.375, 0.012) {};
		\node [style=none] (48)  at (0.375, -0.488) {};
		\node [style=none] (49)  at (1.125, -0.488) {};
		\node [style=none] (50)  at (0.875, 0.012) {};
		\node [style=none] (51)  at (0.5, -0.488) {};
		\node [style=none] (52)  at (0.875, -0.488) {};
		\node [style=none] (53)  at (0.375, -0.238) {};
		\node [style=none] (54)  at (0.625, 0.012) {};
		\node [style=white dot] (55)  at (-1.125, -0.688) {};
		\node [style=none] (56)  at (0.075, -0.688) {};
		\node [style=none] (57)  at (-0.375, 0.762) {};
		\node [style=none] (58)  at (-0.375, 0.262) {};
		\node [style=none] (59)  at (0.375, 0.262) {};
		\node [style=none] (60)  at (0.125, 0.762) {};
		\node [style=none] (61)  at (-0.25, 0.262) {};
		\node [style=none] (62)  at (0.125, 0.262) {};
		\node [style=none] (63)  at (-0.375, 0.512) {};
		\node [style=none] (64)  at (-0.125, 0.762) {};
		\node [style=dot, shape border rotate=180] (65)  at (-0.125, 1.012) {};
		\node [style=none] (66)  at (-0.125, 1.262) {$\neg$};
		\node [style=none] (69)  at (-1.125, -1.163) {};
		\node [style=none] (72)  at (-0.5, -1.163) {};
		\node [style=none] (73)  at (-0.125, -1.163) {};
		\node [style=none] (74)  at (0.5, -1.163) {};
		\node [style=none] (75)  at (0.875, -1.163) {};
		\node [style=white dot] (76)  at (0.875, -0.738) {};
		\node [style=box] (77)  at (1.125, -0.988) {$b$};
		\node [style=white dot] (78)  at (-0.125, -0.863) {};
		\node [style=box] (79)  at (-0.3, -1.262) {$a$};
		\node [style=white dot] (80)  at (0.5, -0.738) {};
		\node [style=box] (81)  at (0.7, -1.238) {$b$};
		\node [style=white dot] (82)  at (-0.5, -0.863) {};
		\node [style=box] (83)  at (-0.775, -1.137) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (42.center);
		\draw (40.center) to (39.center);
		\draw (41.center) to (40.center);
		\draw (42.center) to (41.center);
		\draw (47.center) to (50.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (55) to (56.center);
		\draw [in=180, out=75, looseness=1.25] (55) to (45.center);
		\draw [in=-180, out=0] (56.center) to (53.center);
		\draw (57.center) to (60.center);
		\draw (58.center) to (57.center);
		\draw (59.center) to (58.center);
		\draw (60.center) to (59.center);
		\draw [in=90, out=-90] (61.center) to (46.center);
		\draw [in=90, out=-90] (62.center) to (54.center);
		\draw [in=90, out=180] (63.center) to (55);
		\draw (65) to (64.center);
		\draw (69.center) to (55);
		\draw (72.center) to (43.center);
		\draw (73.center) to (44.center);
		\draw (74.center) to (51.center);
		\draw (75.center) to (52.center);
		\draw (77) to (76);
		\draw (79) to (78);
		\draw (81) to (80);
		\draw (83) to (82);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-fin/gn-2-1-on-gadgets-control-fin_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (101)  at (-1.0, -0.688) {};
		\node [style=none] (103)  at (-0.25, 0.762) {};
		\node [style=none] (104)  at (-0.25, 0.262) {};
		\node [style=none] (105)  at (0.5, 0.262) {};
		\node [style=none] (106)  at (0.25, 0.762) {};
		\node [style=none] (107)  at (-0.125, 0.262) {};
		\node [style=none] (108)  at (0.25, 0.262) {};
		\node [style=none] (109)  at (-0.25, 0.512) {};
		\node [style=none] (110)  at (0.0, 0.762) {};
		\node [style=dot, shape border rotate=180] (111)  at (0.0, 1.012) {};
		\node [style=none] (112)  at (0.0, 1.262) {$\neg$};
		\node [style=none] (113)  at (-1.0, -1.163) {};
		\node [style=none] (115)  at (0.0, -1.163) {};
		\node [style=none] (116)  at (0.375, -1.163) {};
		\node [style=none] (117)  at (0.75, -1.163) {};
		\node [style=white dot] (118)  at (0.75, -0.738) {};
		\node [style=box] (119)  at (1.0, -0.988) {$b$};
		\node [style=white dot] (120)  at (0.0, -0.863) {};
		\node [style=box] (121)  at (-0.175, -1.262) {$a$};
		\node [style=white dot] (122)  at (0.375, -0.738) {};
		\node [style=box] (123)  at (0.575, -1.238) {$b$};
		\node [style=white dot] (124)  at (-0.375, -0.863) {};
		\node [style=box] (125)  at (-0.65, -1.137) {$a$};
		\node [style=none] (126)  at (-0.375, -1.163) {};
		\node [style=dot] (127)  at (-0.025, -0.363) {};
		\node [style=dot] (128)  at (0.325, -0.363) {};
		\node [style=white dot] (129)  at (-0.675, -0.263) {};
		\node [style=white dot] (130)  at (-0.675, -0.613) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (101) to (130);
		\draw (103.center) to (106.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (104.center);
		\draw (106.center) to (105.center);
		\draw (107.center) to (124);
		\draw [in=90, out=180] (109.center) to (101);
		\draw (111) to (110.center);
		\draw (113.center) to (101);
		\draw (116.center) to (122);
		\draw (118) to (108.center);
		\draw (118) to (117.center);
		\draw (119) to (118);
		\draw (120) to (115.center);
		\draw (120) to (127);
		\draw (121) to (120);
		\draw (123) to (122);
		\draw (125) to (124);
		\draw (126.center) to (124);
		\draw (128) to (122);
		\draw (129) to (101);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-fin/gn-2-1-on-gadgets-control-fin_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (132)  at (-1.0, -0.237) {};
		\node [style=none] (133)  at (-0.25, 0.463) {};
		\node [style=none] (134)  at (-0.25, -0.037) {};
		\node [style=none] (135)  at (0.5, -0.037) {};
		\node [style=none] (136)  at (0.25, 0.463) {};
		\node [style=none] (137)  at (-0.125, -0.037) {};
		\node [style=none] (138)  at (0.25, -0.037) {};
		\node [style=none] (139)  at (-0.25, 0.213) {};
		\node [style=none] (140)  at (0.0, 0.463) {};
		\node [style=dot, shape border rotate=180] (141)  at (0.0, 0.713) {};
		\node [style=none] (142)  at (0.0, 0.963) {$\neg$};
		\node [style=none] (144)  at (0.0, -0.963) {};
		\node [style=none] (145)  at (0.375, -0.963) {};
		\node [style=none] (146)  at (0.75, -0.963) {};
		\node [style=white dot] (147)  at (0.75, -0.537) {};
		\node [style=box] (148)  at (1.0, -0.037) {$b$};
		\node [style=white dot] (153)  at (-0.375, -0.662) {};
		\node [style=box] (154)  at (-0.65, -0.188) {$a$};
		\node [style=none] (155)  at (-0.375, -0.963) {};
		\node [style=dot] (156)  at (0.0, -0.662) {};
		\node [style=dot] (157)  at (0.375, -0.662) {};
		\node [style=none] (158)  at (-1.0, -0.912) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132.center) to (158.center);
		\draw (133.center) to (136.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (134.center);
		\draw (136.center) to (135.center);
		\draw (137.center) to (153);
		\draw [in=90, out=180] (139.center) to (132.center);
		\draw (141) to (140.center);
		\draw (147) to (138.center);
		\draw (147) to (146.center);
		\draw (148) to (147);
		\draw (154) to (153);
		\draw (155.center) to (153);
		\draw (156) to (144.center);
		\draw (157) to (145.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-right/gn-2-1-on-gadgets-control-right_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (-0.212, 0.625) {};
		\node [style=none] (3)  at (-0.212, 0.125) {};
		\node [style=none] (4)  at (0.538, 0.125) {};
		\node [style=none] (5)  at (0.288, 0.625) {};
		\node [style=none] (6)  at (-0.313, -0.875) {};
		\node [style=none] (7)  at (0.038, 0.875) {};
		\node [style=none] (8)  at (0.288, 0.125) {};
		\node [style=none] (9)  at (-0.063, 0.125) {};
		\node [style=none] (10)  at (-0.212, 0.375) {};
		\node [style=none] (11)  at (0.038, 0.625) {};
		\node [style=none] (18)  at (0.088, -0.125) {};
		\node [style=none] (19)  at (0.088, -0.625) {};
		\node [style=none] (20)  at (0.838, -0.625) {};
		\node [style=none] (21)  at (0.588, -0.125) {};
		\node [style=none] (22)  at (0.213, -0.875) {};
		\node [style=none] (23)  at (0.588, -0.875) {};
		\node [style=none] (24)  at (0.213, -0.625) {};
		\node [style=none] (25)  at (0.588, -0.625) {};
		\node [style=none] (26)  at (0.088, -0.375) {};
		\node [style=none] (27)  at (0.338, -0.125) {};
		\node [style=white dot] (28)  at (-0.538, 0.0) {};
		\node [style=none] (29)  at (-0.837, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (4.center);
		\draw [in=270, out=90] (6.center) to (9.center);
		\draw (7.center) to (11.center);
		\draw [in=90, out=-90] (8.center) to (27.center);
		\draw (18.center) to (21.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (20.center);
		\draw (22.center) to (24.center);
		\draw (23.center) to (25.center);
		\draw [in=-60, out=180] (26.center) to (28);
		\draw [in=-180, out=60] (28) to (10.center);
		\draw (29.center) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-right/gn-2-1-on-gadgets-control-right_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (151)  at (-0.088, 0.75) {};
		\node [style=none] (152)  at (-0.088, 0.25) {};
		\node [style=none] (153)  at (0.662, 0.25) {};
		\node [style=none] (154)  at (0.412, 0.75) {};
		\node [style=none] (155)  at (0.063, -0.125) {};
		\node [style=none] (156)  at (0.162, 1.0) {};
		\node [style=none] (157)  at (0.063, 0.25) {};
		\node [style=none] (158)  at (0.412, 0.25) {};
		\node [style=none] (159)  at (-0.088, 0.5) {};
		\node [style=none] (160)  at (0.162, 0.75) {};
		\node [style=none] (161)  at (0.213, -0.125) {};
		\node [style=none] (162)  at (0.213, -0.625) {};
		\node [style=none] (163)  at (0.963, -0.625) {};
		\node [style=none] (164)  at (0.713, -0.125) {};
		\node [style=none] (165)  at (0.713, -1.0) {};
		\node [style=none] (166)  at (0.338, -1.0) {};
		\node [style=none] (167)  at (0.338, -0.625) {};
		\node [style=none] (168)  at (0.713, -0.625) {};
		\node [style=none] (169)  at (0.213, -0.375) {};
		\node [style=none] (170)  at (0.463, -0.125) {};
		\node [style=white dot] (171)  at (-0.413, 0.125) {};
		\node [style=none] (172)  at (-0.963, 0.125) {};
		\node [style=dot] (173)  at (-0.713, 0.125) {};
		\node [style=none, font={\scriptsize}] (174)  at (-0.713, 0.375) {$\neg$};
		\node [style=none] (175)  at (0.063, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (151.center) to (154.center);
		\draw (152.center) to (151.center);
		\draw (153.center) to (152.center);
		\draw (154.center) to (153.center);
		\draw [in=270, out=90] (155.center) to (158.center);
		\draw (155.center) to (175.center);
		\draw (156.center) to (160.center);
		\draw [in=90, out=-90] (157.center) to (170.center);
		\draw (161.center) to (164.center);
		\draw (162.center) to (161.center);
		\draw (163.center) to (162.center);
		\draw (164.center) to (163.center);
		\draw [in=270, out=90] (165.center) to (167.center);
		\draw [in=270, out=90] (166.center) to (168.center);
		\draw [in=-60, out=180] (169.center) to (171);
		\draw [in=-180, out=60] (171) to (159.center);
		\draw (172.center) to (171);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-right/gn-2-1-on-gadgets-control-right_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (177)  at (0.038, 0.75) {};
		\node [style=none] (178)  at (0.038, 0.25) {};
		\node [style=none] (179)  at (0.788, 0.25) {};
		\node [style=none] (180)  at (0.538, 0.75) {};
		\node [style=none] (181)  at (0.813, -0.5) {};
		\node [style=none] (182)  at (0.288, 1.0) {};
		\node [style=none] (183)  at (0.188, 0.25) {};
		\node [style=none] (184)  at (0.538, 0.25) {};
		\node [style=none] (185)  at (0.038, 0.5) {};
		\node [style=none] (186)  at (0.288, 0.75) {};
		\node [style=none] (187)  at (-0.062, 0.0) {};
		\node [style=none] (188)  at (-0.062, -0.5) {};
		\node [style=none] (189)  at (0.688, -0.5) {};
		\node [style=none] (190)  at (0.438, 0.0) {};
		\node [style=none] (191)  at (0.837, -1.0) {};
		\node [style=none] (192)  at (0.462, -1.0) {};
		\node [style=none] (193)  at (0.063, -0.5) {};
		\node [style=none] (194)  at (0.438, -0.5) {};
		\node [style=none] (195)  at (-0.062, -0.25) {};
		\node [style=none] (196)  at (0.188, 0.0) {};
		\node [style=white dot] (197)  at (-0.287, 0.125) {};
		\node [style=none] (198)  at (-0.837, 0.125) {};
		\node [style=dot] (199)  at (-0.587, 0.125) {};
		\node [style=none, font={\scriptsize}] (200)  at (-0.587, 0.375) {$\neg$};
		\node [style=none] (201)  at (0.188, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (177.center) to (180.center);
		\draw (178.center) to (177.center);
		\draw (179.center) to (178.center);
		\draw (180.center) to (179.center);
		\draw [in=270, out=90] (181.center) to (184.center);
		\draw [in=90, out=-90] (181.center) to (201.center);
		\draw (182.center) to (186.center);
		\draw [in=90, out=-90] (183.center) to (196.center);
		\draw (187.center) to (190.center);
		\draw (188.center) to (187.center);
		\draw (189.center) to (188.center);
		\draw (190.center) to (189.center);
		\draw [in=270, out=90] (191.center) to (193.center);
		\draw [in=270, out=90] (192.center) to (194.center);
		\draw [in=-60, out=180] (195.center) to (197);
		\draw [in=-180, out=60] (197) to (185.center);
		\draw (198.center) to (197);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-right/gn-2-1-on-gadgets-control-right_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (203)  at (-0.138, 0.625) {};
		\node [style=none] (204)  at (-0.138, 0.125) {};
		\node [style=none] (205)  at (0.612, 0.125) {};
		\node [style=none] (206)  at (0.362, 0.625) {};
		\node [style=none] (207)  at (0.637, -0.375) {};
		\node [style=none] (208)  at (0.112, 0.875) {};
		\node [style=none] (209)  at (0.012, 0.125) {};
		\node [style=none] (210)  at (0.362, 0.125) {};
		\node [style=none] (211)  at (-0.138, 0.375) {};
		\node [style=none] (212)  at (0.112, 0.625) {};
		\node [style=none] (217)  at (0.662, -0.875) {};
		\node [style=none] (218)  at (0.287, -0.875) {};
		\node [style=none] (219)  at (-0.063, -0.375) {};
		\node [style=dot] (220)  at (0.287, -0.375) {};
		\node [style=none] (222)  at (-0.063, -0.375) {};
		\node [style=none] (224)  at (-0.663, 0.35) {};
		\node [style=dot] (225)  at (-0.413, 0.35) {};
		\node [style=none, font={\scriptsize}] (226)  at (-0.413, 0.6) {$\neg$};
		\node [style=none] (227)  at (0.012, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (203.center) to (206.center);
		\draw (204.center) to (203.center);
		\draw (205.center) to (204.center);
		\draw (206.center) to (205.center);
		\draw [in=270, out=90] (207.center) to (210.center);
		\draw [in=90, out=-90] (207.center) to (227.center);
		\draw (208.center) to (212.center);
		\draw [in=90, out=-90] (209.center) to (222.center);
		\draw (211.center) to (224.center);
		\draw [in=270, out=90] (217.center) to (219.center);
		\draw [in=270, out=90] (218.center) to (220);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-2-1-on-gadgets-control-right/gn-2-1-on-gadgets-control-right_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (137)  at (-0.25, 0.375) {};
		\node [style=none] (138)  at (-0.25, -0.125) {};
		\node [style=none] (139)  at (0.5, -0.125) {};
		\node [style=none] (140)  at (0.25, 0.375) {};
		\node [style=none] (141)  at (-0.25, -0.625) {};
		\node [style=none] (142)  at (0.375, -0.625) {};
		\node [style=none] (143)  at (-0.5, 0.125) {};
		\node [style=none] (144)  at (0.0, 0.625) {};
		\node [style=none] (145)  at (-0.125, -0.125) {};
		\node [style=none] (146)  at (0.25, -0.125) {};
		\node [style=none] (147)  at (-0.25, 0.125) {};
		\node [style=none] (148)  at (0.0, 0.375) {};
		\node [style=none] (149)  at (0.075, -0.625) {};
		\node [style=dot] (150)  at (0.075, -0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (137.center) to (140.center);
		\draw (138.center) to (137.center);
		\draw (139.center) to (138.center);
		\draw (140.center) to (139.center);
		\draw [in=270, out=90] (141.center) to (145.center);
		\draw [in=270, out=90] (142.center) to (146.center);
		\draw (144.center) to (148.center);
		\draw (147.center) to (143.center);
		\draw (150) to (149.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-monoid-bialgebra/gn-monoid-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (0.0, 0.213) {};
		\node [style=none] (9)  at (-0.25, 0.713) {};
		\node [style=none] (10)  at (0.25, 0.713) {};
		\node [style=white dot, shape border rotate=180] (13)  at (0.0, -0.212) {};
		\node [style=none] (14)  at (-0.25, -0.713) {};
		\node [style=none] (15)  at (0.25, -0.713) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (13);
		\draw [bend right] (9.center) to (8);
		\draw [bend left] (10.center) to (8);
		\draw [bend left] (14.center) to (13);
		\draw [bend right] (15.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-monoid-bialgebra/gn-monoid-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.975) {};
		\node [style=none] (1)  at (0.375, 0.975) {};
		\node [style=box] (2)  at (0.0, 0.475) {$0$};
		\node [style=white dot] (4)  at (-0.375, 0.475) {};
		\node [style=white dot] (5)  at (0.375, 0.475) {};
		\node [style=dot] (6)  at (0.0, -0.075) {};
		\node [style=white dot, shape border rotate=180] (16)  at (0.0, -0.475) {};
		\node [style=none] (17)  at (-0.25, -0.975) {};
		\node [style=none] (18)  at (0.25, -0.975) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (4) to (0.center);
		\draw (5) to (1.center);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (6) to (16);
		\draw [bend left] (17.center) to (16);
		\draw [bend right] (18.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-monoid-bialgebra/gn-monoid-bialgebra_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.375, 0.85) {};
		\node [style=none] (20)  at (0.375, 0.85) {};
		\node [style=box] (21)  at (0.0, 0.35) {$0$};
		\node [style=white dot] (23)  at (-0.375, 0.35) {};
		\node [style=white dot] (24)  at (0.375, 0.35) {};
		\node [style=none] (28)  at (-0.375, -0.85) {};
		\node [style=none] (29)  at (0.375, -0.85) {};
		\node [style=dot] (30)  at (-0.375, -0.35) {};
		\node [style=dot] (32)  at (0.375, -0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (24);
		\draw (23) to (19.center);
		\draw (24) to (20.center);
		\draw (24) to (29.center);
		\draw (28.center) to (23);
		\draw (30) to (24);
		\draw (32) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-monoid-bialgebra/gn-monoid-bialgebra_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (42)  at (-0.625, -0.025) {$0$};
		\node [style=white dot] (44)  at (-1.0, -0.025) {};
		\node [style=white dot] (45)  at (-0.25, -0.025) {};
		\node [style=dot] (46)  at (-0.625, -0.575) {};
		\node [style=box] (49)  at (0.625, -0.025) {$0$};
		\node [style=white dot] (51)  at (0.25, -0.025) {};
		\node [style=white dot] (52)  at (1.0, -0.025) {};
		\node [style=dot] (53)  at (0.625, -0.575) {};
		\node [style=none] (54)  at (-0.625, -0.975) {};
		\node [style=none] (55)  at (0.625, -0.975) {};
		\node [style=none] (56)  at (-0.5, 0.975) {};
		\node [style=white dot] (57)  at (-0.5, 0.475) {};
		\node [style=none] (58)  at (0.5, 0.975) {};
		\node [style=white dot] (59)  at (0.5, 0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44) to (45);
		\draw (45) to (59);
		\draw (46) to (44);
		\draw (46) to (45);
		\draw (51) to (52);
		\draw (53) to (51);
		\draw (53) to (52);
		\draw (54.center) to (46);
		\draw (55.center) to (53);
		\draw (57) to (56.center);
		\draw [bend right=45] (57) to (44);
		\draw (57) to (51);
		\draw (59) to (58.center);
		\draw [bend left=45] (59) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-monoid-bialgebra/gn-monoid-bialgebra_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (-0.25, 0.713) {};
		\node [style=none] (63)  at (0.25, 0.713) {};
		\node [style=none] (65)  at (-0.25, -0.713) {};
		\node [style=none] (66)  at (0.25, -0.713) {};
		\node [style=comonoid, shape border rotate=180] (67)  at (-0.25, -0.287) {};
		\node [style=white dot, shape border rotate=180] (68)  at (-0.25, 0.288) {};
		\node [style=comonoid, shape border rotate=180] (69)  at (0.25, -0.287) {};
		\node [style=white dot, shape border rotate=180] (70)  at (0.25, 0.288) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (68);
		\draw (66.center) to (69);
		\draw (67) to (65.center);
		\draw [bend right=45, looseness=1.25] (68) to (67);
		\draw (68) to (69);
		\draw [bend right=45, looseness=1.25] (69) to (70);
		\draw (70) to (63.center);
		\draw (70) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/inverse-ctrl-scalar-2/inverse-ctrl-scalar-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (1)  at (-0.125, 0.375) {$r$};
		\node [style=dot] (3)  at (-0.125, -0.025) {};
		\node [style=none, font={\scriptsize}] (4)  at (0.125, -0.025) {$\neg$};
		\node [style=none] (5)  at (-0.125, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar-2/inverse-ctrl-scalar-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (6)  at (-0.188, 0.625) {$r$};
		\node [style=box] (7)  at (0.312, 0.625) {$r$};
		\node [style=white dot] (8)  at (0.062, -0.125) {};
		\node [style=dot] (9)  at (0.213, 0.225) {};
		\node [style=none, font={\scriptsize}] (10)  at (0.463, 0.225) {$\neg$};
		\node [style=none] (11)  at (0.062, -0.625) {};
		\node [style=box] (13)  at (-0.463, 0.125) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (8);
		\draw (8) to (7);
		\draw (8) to (11.center);
		\draw (13) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar-2/inverse-ctrl-scalar-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (14)  at (0.0, 0.625) {$r$};
		\node [style=none] (19)  at (0.0, -0.625) {};
		\node [style=box] (21)  at (0.0, -0.125) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar-2/inverse-ctrl-scalar-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (0.0, -0.25) {};
		\node [style=box] (25)  at (0.0, 0.25) {$\frac1r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar/inverse-ctrl-scalar_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0)  at (-0.325, 0.625) {$r$};
		\node [style=box] (1)  at (0.175, 0.625) {$r$};
		\node [style=white dot] (2)  at (-0.075, -0.125) {};
		\node [style=dot] (3)  at (0.075, 0.225) {};
		\node [style=none, font={\scriptsize}] (4)  at (0.325, 0.225) {$\neg$};
		\node [style=none] (5)  at (-0.075, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (2) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar/inverse-ctrl-scalar_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (7)  at (-0.325, 0.2) {$r$};
		\node [style=box] (8)  at (0.175, 0.2) {$r$};
		\node [style=white dot] (9)  at (-0.075, -0.55) {};
		\node [style=dot] (10)  at (0.075, -0.2) {};
		\node [style=none, font={\scriptsize}] (11)  at (0.325, -0.2) {$\neg$};
		\node [style=none] (12)  at (-0.075, -1.05) {};
		\node [style=dot] (13)  at (-0.075, 1.05) {};
		\node [style=none, font={\scriptsize}] (14)  at (0.175, 1.05) {$\neg$};
		\node [style=white dot] (15)  at (-0.075, 0.7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (9);
		\draw (9) to (8);
		\draw (9) to (12.center);
		\draw (13) to (15);
		\draw (15) to (7);
		\draw (15) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar/inverse-ctrl-scalar_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (17)  at (-0.125, 0.325) {$r$};
		\node [style=white dot] (19)  at (-0.125, -0.175) {};
		\node [style=none] (22)  at (-0.125, -0.675) {};
		\node [style=dot] (23)  at (-0.125, 0.675) {};
		\node [style=none, font={\scriptsize}] (24)  at (0.125, 0.675) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (22.center);
		\draw (23) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar/inverse-ctrl-scalar_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (26)  at (0.0, 0.5) {$r$};
		\node [style=white dot] (27)  at (0.0, 0.0) {};
		\node [style=none] (28)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-ctrl-scalar/inverse-ctrl-scalar_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (31)  at (0.0, 0.25) {};
		\node [style=none] (32)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=dot] (1) at (0, 0.075) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ket-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=dot] (1) at (0, 0.125) {};
		\node [style=none, font={\scriptsize}] (2) at (-0.25, 0.125) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ket-plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=white dot] (1) at (0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/monoid-def/monoid-def_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (0.0, 0.0) {};
		\node [style=none] (9)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, 0.5) {};
		\node [style=none] (11)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11.center);
		\draw [bend right] (9.center) to (8);
		\draw [bend left] (10.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-def/monoid-def_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.738) {};
		\node [style=none] (1)  at (0.375, 0.738) {};
		\node [style=box] (2)  at (0.0, 0.238) {$0$};
		\node [style=white dot] (4)  at (-0.375, 0.238) {};
		\node [style=white dot] (5)  at (0.375, 0.238) {};
		\node [style=dot] (6)  at (0.0, -0.312) {};
		\node [style=none] (7)  at (0.0, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (4) to (0.center);
		\draw (5) to (1.center);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-def/monoid-def_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.375, 0.738) {};
		\node [style=none] (14)  at (0.375, 0.738) {};
		\node [style=box] (15)  at (0.0, 0.238) {};
		\node [style=white dot] (16)  at (0.0, 0.613) {};
		\node [style=white dot] (17)  at (-0.375, 0.238) {};
		\node [style=white dot] (18)  at (0.375, 0.238) {};
		\node [style=dot] (19)  at (0.0, -0.312) {};
		\node [style=none] (20)  at (0.0, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (16);
		\draw (17) to (18);
		\draw (17) to (13.center);
		\draw (18) to (14.center);
		\draw (19) to (17);
		\draw (19) to (18);
		\draw (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-bialgebra/monoid-gadget-bialgebra_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.0) {};
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (2)  at (0.5, -0.5) {};
		\node [style=none] (3)  at (0.25, 0.0) {};
		\node [style=none] (4)  at (-0.125, -0.75) {};
		\node [style=none] (5)  at (0.25, -0.75) {};
		\node [style=none] (6)  at (-0.5, -0.25) {};
		\node [style=none] (8)  at (-0.125, -0.5) {};
		\node [style=none] (9)  at (0.25, -0.5) {};
		\node [style=none] (10)  at (-0.25, -0.25) {};
		\node [style=none] (11)  at (0.0, 0.0) {};
		\node [style=comonoid, shape border rotate=180] (12)  at (0.0, 0.3) {};
		\node [style=none] (13)  at (-0.25, 0.75) {};
		\node [style=none] (14)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (10.center) to (6.center);
		\draw (11.center) to (12);
		\draw [bend right] (13.center) to (12);
		\draw [bend left] (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-bialgebra/monoid-gadget-bialgebra_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.25, -0.262) {};
		\node [style=none] (17)  at (-0.25, -0.762) {};
		\node [style=none] (18)  at (0.5, -0.762) {};
		\node [style=none] (19)  at (0.25, -0.262) {};
		\node [style=none] (20)  at (-0.125, -1.012) {};
		\node [style=none] (21)  at (0.25, -1.012) {};
		\node [style=none] (22)  at (-0.5, -0.512) {};
		\node [style=none] (23)  at (-0.125, -0.762) {};
		\node [style=none] (24)  at (0.25, -0.762) {};
		\node [style=none] (25)  at (-0.25, -0.512) {};
		\node [style=none] (26)  at (0.0, -0.262) {};
		\node [style=none] (30)  at (-0.375, 1.012) {};
		\node [style=none] (31)  at (0.375, 1.012) {};
		\node [style=box] (32)  at (0.0, 0.513) {$0$};
		\node [style=white dot] (34)  at (-0.375, 0.513) {};
		\node [style=white dot] (35)  at (0.375, 0.513) {};
		\node [style=dot] (36)  at (0.0, -0.037) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (19.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (23.center);
		\draw (21.center) to (24.center);
		\draw (25.center) to (22.center);
		\draw (34) to (35);
		\draw (34) to (30.center);
		\draw (35) to (31.center);
		\draw (36) to (34);
		\draw (36) to (35);
		\draw (36) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-bialgebra/monoid-gadget-bialgebra_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-0.675, 0.45) {};
		\node [style=none] (39)  at (-0.675, -0.05) {};
		\node [style=none] (40)  at (0.075, -0.05) {};
		\node [style=none] (41)  at (-0.175, 0.45) {};
		\node [style=none] (42)  at (-0.425, 0.95) {};
		\node [style=none] (43)  at (-0.55, -0.05) {};
		\node [style=none] (44)  at (-0.175, -0.05) {};
		\node [style=none] (45)  at (-0.675, 0.2) {};
		\node [style=none] (46)  at (-0.425, 0.45) {};
		\node [style=none] (47)  at (0.475, 0.45) {};
		\node [style=none] (48)  at (0.475, -0.05) {};
		\node [style=none] (49)  at (1.225, -0.05) {};
		\node [style=none] (50)  at (0.975, 0.45) {};
		\node [style=none] (51)  at (0.725, 0.95) {};
		\node [style=none] (52)  at (0.6, -0.05) {};
		\node [style=none] (53)  at (0.975, -0.05) {};
		\node [style=none] (54)  at (0.475, 0.2) {};
		\node [style=none] (55)  at (0.725, 0.45) {};
		\node [style=none] (56)  at (0.225, -0.05) {};
		\node [style=white dot] (57)  at (-0.925, -0.3) {};
		\node [style=none] (58)  at (-0.175, -0.95) {};
		\node [style=none] (59)  at (0.575, -0.95) {};
		\node [style=dot] (60)  at (-0.175, -0.65) {};
		\node [style=dot] (61)  at (0.575, -0.65) {};
		\node [style=none] (62)  at (-1.225, -0.3) {};
		\node [style=box] (63)  at (0.2, 0.675) {$0$};
		\node [style=white dot] (65)  at (-0.425, 0.675) {};
		\node [style=white dot] (66)  at (0.725, 0.675) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (38.center) to (41.center);
		\draw (39.center) to (38.center);
		\draw (40.center) to (39.center);
		\draw (41.center) to (40.center);
		\draw (42.center) to (46.center);
		\draw [in=135, out=-90] (43.center) to (60);
		\draw [in=135, out=-90, looseness=0.75] (44.center) to (61);
		\draw [in=90, out=-180, looseness=1.25] (45.center) to (57);
		\draw (47.center) to (50.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (55.center);
		\draw [in=60, out=180, looseness=1.25] (54.center) to (56.center);
		\draw [in=-105, out=0, looseness=0.50] (57) to (56.center);
		\draw (57) to (62.center);
		\draw (58.center) to (60);
		\draw (59.center) to (61);
		\draw [in=-90, out=45, looseness=0.75] (60) to (52.center);
		\draw [in=-90, out=30, looseness=0.75] (61) to (53.center);
		\draw (65) to (66);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-bialgebra/monoid-gadget-bialgebra_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (88)  at (-0.225, -1.45) {};
		\node [style=none] (89)  at (0.525, -1.45) {};
		\node [style=dot] (90)  at (-0.225, -1.15) {};
		\node [style=dot] (91)  at (0.525, -1.15) {};
		\node [style=none] (92)  at (-0.675, 1.2) {};
		\node [style=none] (93)  at (-0.675, 0.7) {};
		\node [style=none] (94)  at (0.075, 0.7) {};
		\node [style=none] (95)  at (-0.175, 1.2) {};
		\node [style=none] (96)  at (-0.425, 1.45) {};
		\node [style=none] (97)  at (-0.55, 0.7) {};
		\node [style=none] (98)  at (-0.175, 0.7) {};
		\node [style=none] (99)  at (-0.675, 0.95) {};
		\node [style=none] (100)  at (-0.425, 1.2) {};
		\node [style=none] (101)  at (0.475, 1.2) {};
		\node [style=none] (102)  at (0.475, 0.7) {};
		\node [style=none] (103)  at (1.225, 0.7) {};
		\node [style=none] (104)  at (0.975, 1.2) {};
		\node [style=none] (105)  at (0.725, 1.45) {};
		\node [style=none] (106)  at (0.6, 0.7) {};
		\node [style=none] (107)  at (0.975, 0.7) {};
		\node [style=none] (108)  at (0.475, 0.95) {};
		\node [style=none] (109)  at (0.725, 1.2) {};
		\node [style=none] (110)  at (0.225, 0.7) {};
		\node [style=white dot] (111)  at (-0.925, 0.45) {};
		\node [style=none] (112)  at (-1.225, 0.45) {};
		\node [style=none] (114)  at (-0.175, -0.3) {};
		\node [style=none] (116)  at (0.975, -0.3) {};
		\node [style=box] (117)  at (0.35, 0.125) {$0$};
		\node [style=white dot] (119)  at (-0.175, 0.125) {};
		\node [style=white dot] (120)  at (0.975, 0.125) {};
		\node [style=box] (121)  at (0.15, -0.275) {$0$};
		\node [style=white dot] (123)  at (0.6, -0.275) {};
		\node [style=white dot] (124)  at (-0.55, -0.275) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (88.center) to (90);
		\draw (89.center) to (91);
		\draw [in=-90, out=135] (91) to (114.center);
		\draw [in=-90, out=45] (91) to (116.center);
		\draw (92.center) to (95.center);
		\draw (93.center) to (92.center);
		\draw (94.center) to (93.center);
		\draw (95.center) to (94.center);
		\draw (96.center) to (100.center);
		\draw [in=90, out=-180, looseness=1.25] (99.center) to (111);
		\draw (101.center) to (104.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (102.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (109.center);
		\draw [in=60, out=180, looseness=1.25] (108.center) to (110.center);
		\draw [in=-105, out=0, looseness=0.50] (111) to (110.center);
		\draw (111) to (112.center);
		\draw (114.center) to (98.center);
		\draw (116.center) to (107.center);
		\draw (119) to (120);
		\draw (123) to (124);
		\draw (123) to (106.center);
		\draw [in=45, out=-90] (123) to (90);
		\draw (124) to (97.center);
		\draw [in=135, out=-90] (124) to (90);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-bialgebra/monoid-gadget-bialgebra_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (126)  at (-0.675, 0.575) {};
		\node [style=none] (127)  at (-0.675, 0.075) {};
		\node [style=none] (128)  at (0.075, 0.075) {};
		\node [style=none] (129)  at (-0.175, 0.575) {};
		\node [style=none] (130)  at (-0.425, 0.825) {};
		\node [style=none] (131)  at (-0.55, 0.075) {};
		\node [style=none] (132)  at (-0.175, 0.075) {};
		\node [style=none] (133)  at (-0.675, 0.325) {};
		\node [style=none] (134)  at (-0.425, 0.575) {};
		\node [style=none] (135)  at (0.475, 0.575) {};
		\node [style=none] (136)  at (0.475, 0.075) {};
		\node [style=none] (137)  at (1.225, 0.075) {};
		\node [style=none] (138)  at (0.975, 0.575) {};
		\node [style=none] (139)  at (0.725, 0.825) {};
		\node [style=none] (140)  at (0.6, 0.075) {};
		\node [style=none] (141)  at (0.975, 0.075) {};
		\node [style=none] (142)  at (0.475, 0.325) {};
		\node [style=none] (143)  at (0.725, 0.575) {};
		\node [style=none] (144)  at (0.225, 0.075) {};
		\node [style=white dot] (145)  at (-0.925, -0.175) {};
		\node [style=none] (146)  at (-0.175, -0.825) {};
		\node [style=none] (147)  at (0.575, -0.825) {};
		\node [style=comonoid, shape border rotate=180] (148)  at (-0.175, -0.525) {};
		\node [style=comonoid, shape border rotate=180] (149)  at (0.575, -0.525) {};
		\node [style=none] (150)  at (-1.225, -0.175) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (126.center) to (129.center);
		\draw (127.center) to (126.center);
		\draw (128.center) to (127.center);
		\draw (129.center) to (128.center);
		\draw (130.center) to (134.center);
		\draw [in=135, out=-90] (131.center) to (148);
		\draw [in=135, out=-90, looseness=0.75] (132.center) to (149);
		\draw [in=90, out=-180, looseness=1.25] (133.center) to (145);
		\draw (135.center) to (138.center);
		\draw (136.center) to (135.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (137.center);
		\draw (139.center) to (143.center);
		\draw [in=60, out=180, looseness=1.25] (142.center) to (144.center);
		\draw [in=-105, out=0, looseness=0.50] (145) to (144.center);
		\draw (145) to (150.center);
		\draw (146.center) to (148);
		\draw (147.center) to (149);
		\draw [in=-90, out=45, looseness=0.75] (148) to (140.center);
		\draw [in=-90, out=30, looseness=0.75] (149) to (141.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-special/monoid-gadget-special_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.5) {};
		\node [style=none] (1)  at (-0.25, 0.0) {};
		\node [style=none] (2)  at (0.5, 0.0) {};
		\node [style=none] (3)  at (0.25, 0.5) {};
		\node [style=none] (6)  at (-0.5, 0.25) {};
		\node [style=none] (9)  at (-0.25, 0.25) {};
		\node [style=none] (10)  at (0.0, 0.5) {};
		\node [style=comonoid, shape border rotate=180] (15)  at (0.1, -0.375) {};
		\node [style=none] (16)  at (-0.125, 0.0) {};
		\node [style=none] (17)  at (0.325, 0.0) {};
		\node [style=none] (18)  at (0.1, -0.75) {};
		\node [style=none] (19)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (9.center) to (6.center);
		\draw (15) to (18.center);
		\draw [bend right] (16.center) to (15);
		\draw [bend left] (17.center) to (15);
		\draw (19.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-special/monoid-gadget-special_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.25, 0.5) {};
		\node [style=none] (30)  at (-0.25, 0.0) {};
		\node [style=none] (31)  at (0.5, 0.0) {};
		\node [style=none] (32)  at (0.25, 0.5) {};
		\node [style=none] (33)  at (-0.5, 0.25) {};
		\node [style=none] (34)  at (-0.25, 0.25) {};
		\node [style=none] (35)  at (0.0, 0.5) {};
		\node [style=dot, shape border rotate=180] (37)  at (0.1, -0.375) {};
		\node [style=none] (38)  at (-0.125, 0.0) {};
		\node [style=none] (39)  at (0.325, 0.0) {};
		\node [style=none] (40)  at (0.1, -0.75) {};
		\node [style=none] (41)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (32.center);
		\draw (30.center) to (29.center);
		\draw (31.center) to (30.center);
		\draw (32.center) to (31.center);
		\draw (34.center) to (33.center);
		\draw (37) to (40.center);
		\draw [bend right] (38.center) to (37);
		\draw [bend left] (39.center) to (37);
		\draw (41.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-special/monoid-gadget-special_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (20)  at (0.025, 0.225) {};
		\node [style=none] (21)  at (0.025, 0.875) {};
		\node [style=box] (24)  at (-0.2, 0.575) {};
		\node [style=box] (25)  at (0.275, 0.575) {};
		\node [style=none] (26)  at (-0.525, 0.575) {};
		\node [style=white dot] (27)  at (0.525, -0.1) {};
		\node [style=dot] (28)  at (0.025, -0.1) {};
		\node [style=dot, shape border rotate=180] (42)  at (0.275, -0.5) {};
		\node [style=none] (43)  at (0.275, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (20);
		\draw (24) to (25);
		\draw (24) to (26.center);
		\draw [in=90, out=-45] (25) to (27);
		\draw (27) to (42);
		\draw (28) to (27);
		\draw (28) to (21.center);
		\draw (42) to (43.center);
		\draw (42) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-special/monoid-gadget-special_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (44)  at (0.025, -0.025) {};
		\node [style=none] (45)  at (0.025, 0.625) {};
		\node [style=box] (46)  at (-0.2, 0.325) {};
		\node [style=box] (47)  at (0.275, 0.325) {};
		\node [style=none] (48)  at (-0.525, 0.325) {};
		\node [style=white dot] (49)  at (0.525, -0.35) {};
		\node [style=none] (53)  at (0.025, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (53.center);
		\draw (46) to (44);
		\draw (46) to (47);
		\draw (46) to (48.center);
		\draw [in=90, out=-45] (47) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gadget-special/monoid-gadget-special_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55)  at (0.275, 0.625) {};
		\node [style=none] (58)  at (-0.275, 0.075) {};
		\node [style=white dot] (59)  at (0.025, 0.075) {};
		\node [style=none] (61)  at (0.275, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (61.center);
		\draw (59) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (0)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, -0.25) {};
		\node [style=dot] (6)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (0.0, 0.0) {};
		\node [style=none] (9)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, 0.5) {};
		\node [style=none] (11)  at (0.0, -0.5) {};
		\node [style=none] (13)  at (-0.15, 0.5) {};
		\node [style=none] (14)  at (0.05, 0.425) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11.center);
		\draw [bend right] (9.center) to (8);
		\draw [bend left] (10.center) to (8);
		\draw [bend right=15] (13.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (15)  at (0.05, 0.075) {};
		\node [style=none] (16)  at (-0.25, 0.5) {};
		\node [style=none] (17)  at (0.25, 0.5) {};
		\node [style=none] (18)  at (0.0, -0.5) {};
		\node [style=none] (19)  at (-0.15, 0.5) {};
		\node [style=none] (20)  at (0.05, 0.425) {...};
		\node [style=comonoid, shape border rotate=180] (21)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15) to (21);
		\draw [in=135, out=-90] (16.center) to (21);
		\draw [bend left] (17.center) to (15);
		\draw [bend right] (19.center) to (15);
		\draw (21) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (23)  at (0.0, 0.0) {};
		\node [style=none] (24)  at (0.0, 0.5) {};
		\node [style=none] (26)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (26.center);
		\draw (24.center) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen-def/monoid-gen-def_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33)  at (0.0, -0.5) {};
		\node [style=none] (34)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen/monoid-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (0.0, -0.25) {};
		\node [style=none] (9)  at (-0.5, 0.75) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (21)  at (0.25, 0.25) {};
		\node [style=none] (22)  at (0.0, 0.75) {};
		\node [style=none] (23)  at (0.5, 0.75) {};
		\node [style=none] (69)  at (0.25, 0.625) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11.center);
		\draw [bend right] (9.center) to (8);
		\draw [bend left=15, looseness=1.25] (21) to (8);
		\draw [bend right] (22.center) to (21);
		\draw [bend left] (23.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen/monoid-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.988) {};
		\node [style=box] (2)  at (-0.125, -0.013) {$0$};
		\node [style=white dot] (4)  at (-0.5, -0.013) {};
		\node [style=white dot] (5)  at (0.25, -0.013) {};
		\node [style=dot] (6)  at (-0.125, -0.563) {};
		\node [style=none] (7)  at (-0.125, -0.988) {};
		\node [style=comonoid, shape border rotate=180] (24)  at (0.25, 0.488) {};
		\node [style=none] (25)  at (0.0, 0.988) {};
		\node [style=none] (26)  at (0.5, 0.988) {};
		\node [style=none] (68)  at (0.25, 0.863) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (4) to (0.center);
		\draw (5) to (24);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (7.center) to (6);
		\draw [bend right] (25.center) to (24);
		\draw [bend left] (26.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen/monoid-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.0, 1.0) {};
		\node [style=none] (30)  at (0.75, 1.0) {};
		\node [style=box] (31)  at (-0.2, 0.15) {$0$};
		\node [style=white dot] (33)  at (-0.75, 0.25) {};
		\node [style=none] (34)  at (-0.75, 1.0) {};
		\node [style=none] (35)  at (0.0, -1.0) {};
		\node [style=comonoid, shape border rotate=180] (36)  at (0.5, -0.175) {};
		\node [style=white dot] (37)  at (0.0, 0.6) {};
		\node [style=white dot] (38)  at (0.75, 0.35) {};
		\node [style=box] (39)  at (-0.375, 0.6) {$0$};
		\node [style=dot] (41)  at (0.0, -0.7) {};
		\node [style=none] (67)  at (0.375, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (37);
		\draw (30.center) to (38);
		\draw (31) to (38);
		\draw (31) to (33);
		\draw (34.center) to (33);
		\draw (36) to (37);
		\draw (37) to (39);
		\draw [bend left] (38) to (36);
		\draw (39) to (33);
		\draw (41) to (35.center);
		\draw [in=-90, out=15, looseness=1.25] (41) to (36);
		\draw [in=-90, out=165, looseness=1.25] (41) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen/monoid-gen_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (0.0, 0.75) {};
		\node [style=none] (44)  at (0.75, 0.75) {};
		\node [style=box] (45)  at (-0.3, -0.1) {$0$};
		\node [style=white dot] (47)  at (-0.75, 0.0) {};
		\node [style=none] (48)  at (-0.75, 0.75) {};
		\node [style=none] (49)  at (0.0, -0.75) {};
		\node [style=white dot] (51)  at (0.0, 0.35) {};
		\node [style=white dot] (52)  at (0.75, 0.1) {};
		\node [style=box] (53)  at (-0.375, 0.35) {$0$};
		\node [style=dot] (55)  at (0.0, -0.45) {};
		\node [style=box] (56)  at (0.375, 0.35) {$0$};
		\node [style=none] (66)  at (0.375, 0.675) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43.center) to (51);
		\draw (44.center) to (52);
		\draw (45) to (52);
		\draw (45) to (47);
		\draw (48.center) to (47);
		\draw (51) to (53);
		\draw (51) to (56);
		\draw (51) to (55);
		\draw [bend left=15] (52) to (55);
		\draw (53) to (47);
		\draw (55) to (49.center);
		\draw [bend left] (55) to (47);
		\draw (56) to (52);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-gen/monoid-gen_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60)  at (-0.15, 0.5) {};
		\node [style=none] (61)  at (0.0, -0.5) {};
		\node [style=comonoid, shape border rotate=180] (62)  at (0.0, 0.0) {};
		\node [style=none] (63)  at (-0.25, 0.5) {};
		\node [style=none] (64)  at (0.25, 0.5) {};
		\node [style=none] (65)  at (0.05, 0.4) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (60.center) to (62);
		\draw (61.center) to (62);
		\draw [bend right] (63.center) to (62);
		\draw [bend left] (64.center) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket0/monoid-ket0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (-0.012, 0.0) {};
		\node [style=dot] (9)  at (-0.238, 0.4) {};
		\node [style=none] (10)  at (0.238, 0.5) {};
		\node [style=none] (11)  at (-0.012, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11.center);
		\draw [bend right] (9) to (8);
		\draw [bend left] (10.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket0/monoid-ket0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.375, 0.613) {};
		\node [style=none] (1)  at (0.375, 0.738) {};
		\node [style=box] (2)  at (0.0, 0.238) {$0$};
		\node [style=white dot] (4)  at (-0.375, 0.238) {};
		\node [style=white dot] (5)  at (0.375, 0.238) {};
		\node [style=dot] (6)  at (0.0, -0.312) {};
		\node [style=none] (7)  at (0.0, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (4) to (0);
		\draw (5) to (1.center);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket0/monoid-ket0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (-0.375, 0.362) {};
		\node [style=none] (14)  at (0.375, 0.738) {};
		\node [style=box] (15)  at (0.0, 0.238) {$0$};
		\node [style=white dot] (18)  at (0.375, 0.238) {};
		\node [style=dot] (19)  at (0.0, -0.312) {};
		\node [style=none] (20)  at (0.0, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (15);
		\draw (15) to (18);
		\draw (18) to (14.center);
		\draw (19) to (18);
		\draw (20.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket0/monoid-ket0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (0.188, 0.487) {};
		\node [style=white dot] (26)  at (0.188, -0.012) {};
		\node [style=none] (28)  at (0.188, -0.487) {};
		\node [style=white dot] (30)  at (-0.188, 0.113) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (23.center);
		\draw (26) to (28.center);
		\draw (30) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket0/monoid-ket0_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.0, 0.362) {};
		\node [style=none] (34)  at (0.0, -0.362) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket1/monoid-ket1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (8)  at (0.125, 0.0) {};
		\node [style=dot] (9)  at (-0.1, 0.4) {};
		\node [style=none] (10)  at (0.375, 0.5) {};
		\node [style=none] (11)  at (0.125, -0.5) {};
		\node [style=none, font={\scriptsize}] (21)  at (-0.375, 0.4) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11.center);
		\draw [bend right] (9) to (8);
		\draw [bend left] (10.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket1/monoid-ket1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.25, 0.613) {};
		\node [style=none] (1)  at (0.5, 0.738) {};
		\node [style=box] (2)  at (0.125, 0.238) {};
		\node [style=white dot] (3)  at (0.125, 0.613) {};
		\node [style=white dot] (4)  at (-0.25, 0.238) {};
		\node [style=white dot] (5)  at (0.5, 0.238) {};
		\node [style=dot] (6)  at (0.125, -0.312) {};
		\node [style=none] (7)  at (0.125, -0.738) {};
		\node [style=none, font={\scriptsize}] (22)  at (-0.5, 0.613) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (4) to (5);
		\draw (4) to (0);
		\draw (5) to (1.center);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket1/monoid-ket1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (13)  at (-0.25, 0.362) {};
		\node [style=none] (14)  at (0.5, 0.738) {};
		\node [style=box] (15)  at (0.125, 0.238) {};
		\node [style=white dot] (16)  at (0.125, 0.613) {};
		\node [style=white dot] (17)  at (0.5, 0.238) {};
		\node [style=dot] (18)  at (0.125, -0.312) {};
		\node [style=none] (19)  at (0.125, -0.738) {};
		\node [style=none, font={\scriptsize}] (23)  at (-0.5, 0.362) {$\neg$};
		\node [style=none, font={\scriptsize}] (24)  at (-0.125, -0.312) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (15);
		\draw (15) to (16);
		\draw (15) to (17);
		\draw (17) to (14.center);
		\draw (18) to (17);
		\draw (19.center) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket1/monoid-ket1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (0.188, 0.675) {};
		\node [style=dot] (28)  at (-0.188, 0.3) {};
		\node [style=white dot] (29)  at (0.188, 0.175) {};
		\node [style=dot] (30)  at (0.188, -0.25) {};
		\node [style=none] (31)  at (0.188, -0.675) {};
		\node [style=none, font={\scriptsize}] (34)  at (-0.062, -0.25) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (29);
		\draw (29) to (26.center);
		\draw (30) to (29);
		\draw (31.center) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/monoid-ket1/monoid-ket1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.125, 0.675) {};
		\node [style=dot] (36)  at (0.125, 0.3) {};
		\node [style=dot] (38)  at (0.125, -0.25) {};
		\node [style=none] (39)  at (0.125, -0.675) {};
		\node [style=none, font={\scriptsize}] (41)  at (-0.125, -0.25) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35.center) to (36);
		\draw (39.center) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-layer/pseudo-SQMDD-layer_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.537) {};
		\node [style=none] (1)  at (-0.75, 0.037) {};
		\node [style=none] (2)  at (0.0, 0.037) {};
		\node [style=none] (3)  at (-0.25, 0.537) {};
		\node [style=none] (4)  at (-0.625, -0.963) {};
		\node [style=none] (5)  at (-0.25, -0.963) {};
		\node [style=none] (6)  at (-0.625, 0.037) {};
		\node [style=none] (7)  at (-0.25, 0.037) {};
		\node [style=none] (8)  at (-0.75, 0.287) {};
		\node [style=none] (9)  at (-0.5, 0.537) {};
		\node [style=comonoid, shape border rotate=180] (10)  at (-0.5, 0.787) {};
		\node [style=none] (11)  at (-0.75, 1.288) {};
		\node [style=none] (12)  at (-0.25, 1.288) {};
		\node [style=none] (13)  at (-0.5, 1.163) {...};
		\node [style=none] (14)  at (-1.25, -0.963) {};
		\node [style=none] (15)  at (0.5, 0.537) {};
		\node [style=none] (16)  at (0.5, 0.037) {};
		\node [style=none] (17)  at (1.25, 0.037) {};
		\node [style=none] (18)  at (1.0, 0.537) {};
		\node [style=none] (19)  at (0.625, -0.963) {};
		\node [style=none] (20)  at (1.0, -0.963) {};
		\node [style=none] (21)  at (0.625, 0.037) {};
		\node [style=none] (22)  at (1.0, 0.037) {};
		\node [style=none] (23)  at (0.5, 0.287) {};
		\node [style=none] (24)  at (0.75, 0.537) {};
		\node [style=comonoid, shape border rotate=180] (25)  at (0.75, 0.787) {};
		\node [style=none] (26)  at (0.5, 1.288) {};
		\node [style=none] (27)  at (1.0, 1.288) {};
		\node [style=none] (28)  at (0.75, 1.163) {...};
		\node [style=white dot] (29)  at (-1.25, -0.163) {};
		\node [style=none] (30)  at (-0.25, -0.163) {};
		\node [style=none] (31)  at (0.075, 0.537) {...};
		\node [style=comonoid, shape border rotate=180] (32)  at (0.2, -1.038) {};
		\node [style=white dot] (33)  at (0.2, -1.288) {};
		\node [style=white dot] (34)  at (-0.625, -0.688) {};
		\node [style=white dot] (35)  at (-0.25, -0.688) {};
		\node [style=white dot] (36)  at (0.625, -0.688) {};
		\node [style=white dot] (37)  at (1.0, -0.688) {};
		\node [style=white dot] (39)  at (-0.625, -0.363) {};
		\node [style=white dot] (40)  at (-0.25, -0.363) {};
		\node [style=white dot] (41)  at (0.625, -0.363) {};
		\node [style=white dot] (42)  at (1.0, -0.363) {};
		\node [style=box] (43)  at (1.25, -0.413) {*};
		\node [style=box] (44)  at (0.35, -0.413) {*};
		\node [style=box] (45)  at (0.025, -0.413) {*};
		\node [style=box] (46)  at (-0.925, -0.413) {*};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (6.center);
		\draw (5.center) to (7.center);
		\draw (9.center) to (10);
		\draw [bend right] (11.center) to (10);
		\draw [bend left] (12.center) to (10);
		\draw (14.center) to (29);
		\draw (15.center) to (18.center);
		\draw (16.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (21.center);
		\draw (20.center) to (22.center);
		\draw (24.center) to (25);
		\draw [bend right] (26.center) to (25);
		\draw [bend left] (27.center) to (25);
		\draw (29) to (30.center);
		\draw [in=180, out=90, looseness=1.25] (29) to (8.center);
		\draw [in=-180, out=0] (30.center) to (23.center);
		\draw (32) to (35);
		\draw (32) to (36);
		\draw (32) to (37);
		\draw (33) to (32);
		\draw (34) to (32);
		\draw (39) to (46);
		\draw (40) to (45);
		\draw (41) to (44);
		\draw (42) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-layer/pseudo-SQMDD-layer_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-0.75, 0.463) {};
		\node [style=none] (48)  at (-0.75, -0.037) {};
		\node [style=none] (49)  at (0.0, -0.037) {};
		\node [style=none] (50)  at (-0.25, 0.463) {};
		\node [style=none] (51)  at (-0.625, -1.038) {};
		\node [style=none] (52)  at (-0.25, -1.038) {};
		\node [style=none] (53)  at (-0.625, -0.037) {};
		\node [style=none] (54)  at (-0.25, -0.037) {};
		\node [style=none] (55)  at (-0.75, 0.213) {};
		\node [style=none] (56)  at (-0.5, 0.463) {};
		\node [style=comonoid, shape border rotate=180] (57)  at (-0.5, 0.713) {};
		\node [style=none] (58)  at (-0.75, 1.212) {};
		\node [style=none] (59)  at (-0.25, 1.212) {};
		\node [style=none] (60)  at (-0.5, 1.087) {...};
		\node [style=none] (61)  at (-1.25, -1.038) {};
		\node [style=none] (62)  at (0.5, 0.463) {};
		\node [style=none] (63)  at (0.5, -0.037) {};
		\node [style=none] (64)  at (1.25, -0.037) {};
		\node [style=none] (65)  at (1.0, 0.463) {};
		\node [style=none] (66)  at (0.625, -1.038) {};
		\node [style=none] (67)  at (1.0, -1.038) {};
		\node [style=none] (68)  at (0.625, -0.037) {};
		\node [style=none] (69)  at (1.0, -0.037) {};
		\node [style=none] (70)  at (0.5, 0.213) {};
		\node [style=none] (71)  at (0.75, 0.463) {};
		\node [style=comonoid, shape border rotate=180] (72)  at (0.75, 0.713) {};
		\node [style=none] (73)  at (0.5, 1.212) {};
		\node [style=none] (74)  at (1.0, 1.212) {};
		\node [style=none] (75)  at (0.75, 1.087) {...};
		\node [style=white dot] (76)  at (-1.25, -0.237) {};
		\node [style=none] (77)  at (-0.25, -0.237) {};
		\node [style=none] (78)  at (0.075, 0.463) {...};
		\node [style=comonoid, shape border rotate=180] (79)  at (0.2, -0.762) {};
		\node [style=white dot] (80)  at (0.2, -1.012) {};
		\node [style=white dot] (81)  at (-0.625, -0.438) {};
		\node [style=white dot] (82)  at (-0.25, -0.438) {};
		\node [style=white dot] (83)  at (0.625, -0.438) {};
		\node [style=white dot] (84)  at (1.0, -0.438) {};
		\node [style=white dot] (85)  at (-0.625, -0.762) {};
		\node [style=white dot] (86)  at (-0.25, -0.762) {};
		\node [style=white dot] (87)  at (0.625, -0.762) {};
		\node [style=white dot] (88)  at (1.0, -0.762) {};
		\node [style=box] (89)  at (1.25, -0.713) {*};
		\node [style=box] (90)  at (0.825, -1.212) {*};
		\node [style=box] (91)  at (-0.45, -1.212) {*};
		\node [style=box] (92)  at (-0.925, -0.713) {*};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47.center) to (50.center);
		\draw (48.center) to (47.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (53.center);
		\draw (52.center) to (54.center);
		\draw (56.center) to (57);
		\draw [bend right] (58.center) to (57);
		\draw [bend left] (59.center) to (57);
		\draw (61.center) to (76);
		\draw (62.center) to (65.center);
		\draw (63.center) to (62.center);
		\draw (64.center) to (63.center);
		\draw (65.center) to (64.center);
		\draw (66.center) to (68.center);
		\draw (67.center) to (69.center);
		\draw (71.center) to (72);
		\draw [bend right] (73.center) to (72);
		\draw [bend left] (74.center) to (72);
		\draw (76) to (77.center);
		\draw [in=180, out=90, looseness=1.25] (76) to (55.center);
		\draw [in=-180, out=0] (77.center) to (70.center);
		\draw (79) to (82);
		\draw (79) to (83);
		\draw (79) to (84);
		\draw (80) to (79);
		\draw (81) to (79);
		\draw (85) to (92);
		\draw (86) to (91);
		\draw (87) to (90);
		\draw (88) to (89);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-layer/pseudo-SQMDD-layer_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (94)  at (-0.75, 0.213) {};
		\node [style=none] (95)  at (-0.75, -0.287) {};
		\node [style=none] (96)  at (0.0, -0.287) {};
		\node [style=none] (97)  at (-0.25, 0.213) {};
		\node [style=none] (98)  at (-0.625, -1.038) {};
		\node [style=none] (99)  at (-0.25, -1.038) {};
		\node [style=none] (100)  at (-0.625, -0.287) {};
		\node [style=none] (101)  at (-0.25, -0.287) {};
		\node [style=none] (102)  at (-0.75, -0.037) {};
		\node [style=none] (103)  at (-0.5, 0.213) {};
		\node [style=comonoid, shape border rotate=180] (104)  at (-0.5, 0.713) {};
		\node [style=none] (105)  at (-0.75, 1.212) {};
		\node [style=none] (106)  at (-0.25, 1.212) {};
		\node [style=none] (107)  at (-0.5, 1.087) {...};
		\node [style=none] (108)  at (-1.25, -1.038) {};
		\node [style=none] (109)  at (0.5, 0.213) {};
		\node [style=none] (110)  at (0.5, -0.287) {};
		\node [style=none] (111)  at (1.25, -0.287) {};
		\node [style=none] (112)  at (1.0, 0.213) {};
		\node [style=none] (113)  at (0.625, -1.038) {};
		\node [style=none] (114)  at (1.0, -1.038) {};
		\node [style=none] (115)  at (0.625, -0.287) {};
		\node [style=none] (116)  at (1.0, -0.287) {};
		\node [style=none] (117)  at (0.5, -0.037) {};
		\node [style=none] (118)  at (0.75, 0.213) {};
		\node [style=comonoid, shape border rotate=180] (119)  at (0.75, 0.713) {};
		\node [style=none] (120)  at (0.5, 1.212) {};
		\node [style=none] (121)  at (1.0, 1.212) {};
		\node [style=none] (122)  at (0.75, 1.087) {...};
		\node [style=white dot] (123)  at (-1.25, -0.487) {};
		\node [style=none] (124)  at (-0.25, -0.487) {};
		\node [style=none] (125)  at (0.2, -0.537) {...};
		\node [style=comonoid, shape border rotate=0] (126)  at (0.125, 0.688) {};
		\node [style=white dot] (127)  at (0.125, 0.938) {};
		\node [style=white dot] (129)  at (-0.5, 0.388) {};
		\node [style=white dot] (130)  at (0.75, 0.388) {};
		\node [style=white dot] (132)  at (-0.625, -0.762) {};
		\node [style=white dot] (133)  at (-0.25, -0.762) {};
		\node [style=white dot] (134)  at (0.625, -0.762) {};
		\node [style=white dot] (135)  at (1.0, -0.762) {};
		\node [style=box] (136)  at (1.25, -0.713) {*};
		\node [style=box] (137)  at (0.375, -1.212) {*};
		\node [style=box] (138)  at (0.0, -1.212) {*};
		\node [style=box] (139)  at (-0.925, -0.713) {*};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (94.center) to (97.center);
		\draw (95.center) to (94.center);
		\draw (96.center) to (95.center);
		\draw (97.center) to (96.center);
		\draw (98.center) to (100.center);
		\draw (99.center) to (101.center);
		\draw (103.center) to (104);
		\draw [bend right] (105.center) to (104);
		\draw [bend left] (106.center) to (104);
		\draw (108.center) to (123);
		\draw (109.center) to (112.center);
		\draw (110.center) to (109.center);
		\draw (111.center) to (110.center);
		\draw (112.center) to (111.center);
		\draw (113.center) to (115.center);
		\draw (114.center) to (116.center);
		\draw (118.center) to (119);
		\draw [bend right] (120.center) to (119);
		\draw [bend left] (121.center) to (119);
		\draw (123) to (124.center);
		\draw [in=180, out=90, looseness=1.25] (123) to (102.center);
		\draw [in=-180, out=0] (124.center) to (117.center);
		\draw (126) to (129);
		\draw (126) to (130);
		\draw (127) to (126);
		\draw (132) to (139);
		\draw (133) to (138);
		\draw (134) to (137);
		\draw (135) to (136);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-layer/pseudo-SQMDD-layer_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (141)  at (-0.75, 0.213) {};
		\node [style=none] (142)  at (-0.75, -0.287) {};
		\node [style=none] (143)  at (0.0, -0.287) {};
		\node [style=none] (144)  at (-0.25, 0.213) {};
		\node [style=none] (145)  at (-0.625, -1.038) {};
		\node [style=none] (146)  at (-0.25, -1.038) {};
		\node [style=none] (147)  at (-0.625, -0.287) {};
		\node [style=none] (148)  at (-0.25, -0.287) {};
		\node [style=none] (149)  at (-0.75, -0.037) {};
		\node [style=none] (150)  at (-0.5, 0.213) {};
		\node [style=comonoid, shape border rotate=180] (151)  at (-0.5, 0.463) {};
		\node [style=none] (152)  at (-0.75, 0.963) {};
		\node [style=none] (153)  at (-0.25, 0.963) {};
		\node [style=none] (154)  at (-0.5, 1.087) {...};
		\node [style=none] (155)  at (-1.25, -1.038) {};
		\node [style=none] (156)  at (0.5, 0.213) {};
		\node [style=none] (157)  at (0.5, -0.287) {};
		\node [style=none] (158)  at (1.25, -0.287) {};
		\node [style=none] (159)  at (1.0, 0.213) {};
		\node [style=none] (160)  at (0.625, -1.038) {};
		\node [style=none] (161)  at (1.0, -1.038) {};
		\node [style=none] (162)  at (0.625, -0.287) {};
		\node [style=none] (163)  at (1.0, -0.287) {};
		\node [style=none] (164)  at (0.5, -0.037) {};
		\node [style=none] (165)  at (0.75, 0.213) {};
		\node [style=comonoid, shape border rotate=180] (166)  at (0.75, 0.463) {};
		\node [style=none] (167)  at (0.5, 0.963) {};
		\node [style=none] (168)  at (1.0, 0.963) {};
		\node [style=none] (169)  at (0.75, 1.087) {...};
		\node [style=white dot] (170)  at (-1.25, -0.487) {};
		\node [style=none] (171)  at (-0.25, -0.487) {};
		\node [style=none] (172)  at (0.2, -0.537) {...};
		\node [style=white dot] (177)  at (-0.625, -0.762) {};
		\node [style=white dot] (178)  at (-0.25, -0.762) {};
		\node [style=white dot] (179)  at (0.625, -0.762) {};
		\node [style=white dot] (180)  at (1.0, -0.762) {};
		\node [style=box] (181)  at (1.25, -0.713) {*};
		\node [style=box] (182)  at (0.375, -1.212) {*};
		\node [style=box] (183)  at (0.0, -1.212) {*};
		\node [style=box] (184)  at (-0.925, -0.713) {*};
		\node [style=comonoid, shape border rotate=180] (185)  at (0.125, 0.537) {};
		\node [style=white dot] (186)  at (0.125, 0.288) {};
		\node [style=white dot] (187)  at (-0.75, 0.963) {};
		\node [style=white dot] (188)  at (-0.25, 0.963) {};
		\node [style=white dot] (189)  at (0.5, 0.963) {};
		\node [style=white dot] (190)  at (1.0, 0.963) {};
		\node [style=none] (191)  at (-0.75, 1.212) {};
		\node [style=none] (192)  at (-0.25, 1.212) {};
		\node [style=none] (193)  at (0.5, 1.212) {};
		\node [style=none] (194)  at (1.0, 1.212) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (141.center) to (144.center);
		\draw (142.center) to (141.center);
		\draw (143.center) to (142.center);
		\draw (144.center) to (143.center);
		\draw (145.center) to (147.center);
		\draw (146.center) to (148.center);
		\draw (150.center) to (151);
		\draw [in=150, out=-90] (152.center) to (151);
		\draw [in=30, out=-90] (153.center) to (151);
		\draw (155.center) to (170);
		\draw (156.center) to (159.center);
		\draw (157.center) to (156.center);
		\draw (158.center) to (157.center);
		\draw (159.center) to (158.center);
		\draw (160.center) to (162.center);
		\draw (161.center) to (163.center);
		\draw (165.center) to (166);
		\draw [in=150, out=-90] (167.center) to (166);
		\draw [in=30, out=-90] (168.center) to (166);
		\draw (170) to (171.center);
		\draw [in=180, out=90, looseness=1.25] (170) to (149.center);
		\draw [in=-180, out=0] (171.center) to (164.center);
		\draw (177) to (184);
		\draw (178) to (183);
		\draw (179) to (182);
		\draw (180) to (181);
		\draw (185) to (188);
		\draw (185) to (189);
		\draw (185) to (190);
		\draw (186) to (185);
		\draw (187) to (185);
		\draw (191.center) to (152.center);
		\draw (192.center) to (153.center);
		\draw (193.center) to (167.center);
		\draw (194.center) to (168.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-layer/pseudo-SQMDD-layer_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (196)  at (-0.75, 0.213) {};
		\node [style=none] (197)  at (-0.75, -0.287) {};
		\node [style=none] (198)  at (0.0, -0.287) {};
		\node [style=none] (199)  at (-0.25, 0.213) {};
		\node [style=none] (200)  at (-0.625, -1.038) {};
		\node [style=none] (201)  at (-0.25, -1.038) {};
		\node [style=none] (202)  at (-0.625, -0.287) {};
		\node [style=none] (203)  at (-0.25, -0.287) {};
		\node [style=none] (204)  at (-0.75, -0.037) {};
		\node [style=none] (205)  at (-0.5, 0.213) {};
		\node [style=dot, shape border rotate=180] (206)  at (-0.5, 0.463) {};
		\node [style=none] (207)  at (-0.75, 0.963) {};
		\node [style=none] (208)  at (-0.25, 0.963) {};
		\node [style=none] (209)  at (-0.5, 1.087) {...};
		\node [style=none] (210)  at (-1.25, -1.038) {};
		\node [style=none] (211)  at (0.5, 0.213) {};
		\node [style=none] (212)  at (0.5, -0.287) {};
		\node [style=none] (213)  at (1.25, -0.287) {};
		\node [style=none] (214)  at (1.0, 0.213) {};
		\node [style=none] (215)  at (0.625, -1.038) {};
		\node [style=none] (216)  at (1.0, -1.038) {};
		\node [style=none] (217)  at (0.625, -0.287) {};
		\node [style=none] (218)  at (1.0, -0.287) {};
		\node [style=none] (219)  at (0.5, -0.037) {};
		\node [style=none] (220)  at (0.75, 0.213) {};
		\node [style=dot, shape border rotate=180] (221)  at (0.75, 0.463) {};
		\node [style=none] (222)  at (0.5, 0.963) {};
		\node [style=none] (223)  at (1.0, 0.963) {};
		\node [style=none] (224)  at (0.75, 1.087) {...};
		\node [style=white dot] (225)  at (-1.25, -0.487) {};
		\node [style=none] (226)  at (-0.25, -0.487) {};
		\node [style=none] (227)  at (0.2, -0.537) {...};
		\node [style=white dot] (228)  at (-0.625, -0.762) {};
		\node [style=white dot] (229)  at (-0.25, -0.762) {};
		\node [style=white dot] (230)  at (0.625, -0.762) {};
		\node [style=white dot] (231)  at (1.0, -0.762) {};
		\node [style=box] (232)  at (1.25, -0.713) {*};
		\node [style=box] (233)  at (0.375, -1.212) {*};
		\node [style=box] (234)  at (0.0, -1.212) {*};
		\node [style=box] (235)  at (-0.925, -0.713) {*};
		\node [style=comonoid, shape border rotate=180] (236)  at (0.125, 0.537) {};
		\node [style=white dot] (237)  at (0.125, 0.288) {};
		\node [style=white dot] (238)  at (-0.75, 0.963) {};
		\node [style=white dot] (239)  at (-0.25, 0.963) {};
		\node [style=white dot] (240)  at (0.5, 0.963) {};
		\node [style=white dot] (241)  at (1.0, 0.963) {};
		\node [style=none] (242)  at (-0.75, 1.212) {};
		\node [style=none] (243)  at (-0.25, 1.212) {};
		\node [style=none] (244)  at (0.5, 1.212) {};
		\node [style=none] (245)  at (1.0, 1.212) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (196.center) to (199.center);
		\draw (197.center) to (196.center);
		\draw (198.center) to (197.center);
		\draw (199.center) to (198.center);
		\draw (200.center) to (202.center);
		\draw (201.center) to (203.center);
		\draw (205.center) to (206);
		\draw [in=150, out=-90] (207.center) to (206);
		\draw [in=30, out=-90] (208.center) to (206);
		\draw (210.center) to (225);
		\draw (211.center) to (214.center);
		\draw (212.center) to (211.center);
		\draw (213.center) to (212.center);
		\draw (214.center) to (213.center);
		\draw (215.center) to (217.center);
		\draw (216.center) to (218.center);
		\draw (220.center) to (221);
		\draw [in=150, out=-90] (222.center) to (221);
		\draw [in=30, out=-90] (223.center) to (221);
		\draw (225) to (226.center);
		\draw [in=180, out=90, looseness=1.25] (225) to (204.center);
		\draw [in=-180, out=0] (226.center) to (219.center);
		\draw (228) to (235);
		\draw (229) to (234);
		\draw (230) to (233);
		\draw (231) to (232);
		\draw (236) to (239);
		\draw (236) to (240);
		\draw (236) to (241);
		\draw (237) to (236);
		\draw (238) to (236);
		\draw (242.center) to (207.center);
		\draw (243.center) to (208.center);
		\draw (244.center) to (222.center);
		\draw (245.center) to (223.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-leaf/pseudo-SQMDD-leaf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.788, 0.662) {};
		\node [style=none] (7)  at (-0.413, 0.662) {};
		\node [style=none] (21)  at (0.462, 0.662) {};
		\node [style=none] (22)  at (0.837, 0.662) {};
		\node [style=comonoid, shape border rotate=180] (32)  at (0.038, -0.412) {};
		\node [style=white dot] (33)  at (0.038, -0.662) {};
		\node [style=white dot] (38)  at (-0.788, 0.262) {};
		\node [style=white dot] (39)  at (-0.413, 0.262) {};
		\node [style=white dot] (40)  at (0.462, 0.262) {};
		\node [style=white dot] (41)  at (0.837, 0.262) {};
		\node [style=box] (42)  at (1.087, 0.212) {*};
		\node [style=box] (43)  at (0.188, 0.387) {*};
		\node [style=box] (44)  at (-0.138, 0.387) {*};
		\node [style=box] (45)  at (-1.087, 0.212) {*};
		\node [style=none] (61)  at (0.012, 0.662) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (38);
		\draw (7.center) to (39);
		\draw (21.center) to (40);
		\draw (22.center) to (41);
		\draw (32) to (39);
		\draw (32) to (40);
		\draw (33) to (32);
		\draw (38) to (45);
		\draw (38) to (32);
		\draw (39) to (44);
		\draw (40) to (43);
		\draw (41) to (42);
		\draw (41) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pseudo-SQMDD-leaf/pseudo-SQMDD-leaf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (-0.787, 0.512) {};
		\node [style=none] (48)  at (-0.412, 0.512) {};
		\node [style=none] (49)  at (0.462, 0.512) {};
		\node [style=none] (50)  at (0.838, 0.512) {};
		\node [style=white dot] (53)  at (-0.787, -0.138) {};
		\node [style=white dot] (54)  at (-0.412, -0.138) {};
		\node [style=white dot] (55)  at (0.462, -0.138) {};
		\node [style=white dot] (56)  at (0.838, -0.138) {};
		\node [style=box] (57)  at (1.087, -0.188) {*};
		\node [style=box] (58)  at (0.688, -0.688) {*};
		\node [style=box] (59)  at (-0.638, -0.688) {*};
		\node [style=box] (60)  at (-1.087, -0.188) {*};
		\node [style=none] (62)  at (0.037, -0.138) {...};
		\node [style=dot, shape border rotate=180] (63)  at (0.087, -0.738) {};
		\node [style=white dot] (64)  at (0.087, -1.063) {};
		\node [style=comonoid, shape border rotate=0] (65)  at (0.037, 0.813) {};
		\node [style=white dot] (66)  at (0.037, 1.063) {};
		\node [style=white dot] (67)  at (-0.787, 0.237) {};
		\node [style=white dot] (68)  at (-0.412, 0.237) {};
		\node [style=white dot] (69)  at (0.462, 0.237) {};
		\node [style=white dot] (70)  at (0.838, 0.237) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47.center) to (53);
		\draw (48.center) to (54);
		\draw (49.center) to (55);
		\draw (50.center) to (56);
		\draw (53) to (60);
		\draw (53) to (63);
		\draw (54) to (59);
		\draw (55) to (58);
		\draw (56) to (57);
		\draw (63) to (54);
		\draw (63) to (55);
		\draw (63) to (56);
		\draw (64) to (63);
		\draw (65) to (68);
		\draw (65) to (69);
		\draw (66) to (65);
		\draw (67) to (65);
		\draw (70) to (65);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rewrite-terminal-node-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0.2) {};
		\node [style=none] (2) at (0.425, 0) {$\to$};
		\node [style=white dot] (3) at (0, -0.2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/root-singled-out/root-singled-out_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, 0.625) {};
		\node [style=none] (1)  at (-0.125, 0.125) {};
		\node [style=none] (2)  at (0.625, 0.125) {};
		\node [style=none] (3)  at (0.375, 0.625) {};
		\node [style=none] (4)  at (0.0, -0.125) {};
		\node [style=none] (5)  at (0.375, -0.125) {};
		\node [style=none] (6)  at (-0.625, -0.875) {};
		\node [style=none] (7)  at (0.0, 0.125) {};
		\node [style=none] (8)  at (0.375, 0.125) {};
		\node [style=none] (9)  at (-0.125, 0.375) {};
		\node [style=none] (10)  at (0.125, 0.625) {};
		\node [style=dot, shape border rotate=180] (11)  at (0.125, 0.875) {};
		\node [style=none] (12)  at (-0.125, 0.875) {$\neg$};
		\node [style=none] (13)  at (-0.175, -0.125) {};
		\node [style=none] (14)  at (0.575, -0.125) {};
		\node [style=none] (15)  at (-0.175, -0.625) {};
		\node [style=none] (16)  at (0.575, -0.625) {};
		\node [style=none] (17)  at (0.2, -0.375) {$D'$};
		\node [style=none] (18)  at (-0.05, -0.625) {};
		\node [style=none] (19)  at (-0.05, -0.875) {};
		\node [style=none] (20)  at (0.45, -0.625) {};
		\node [style=none] (21)  at (0.45, -0.875) {};
		\node [style=none] (22)  at (0.2, -0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (7.center);
		\draw (5.center) to (8.center);
		\draw [in=90, out=180] (9.center) to (6.center);
		\draw (10.center) to (11);
		\draw (13.center) to (15.center);
		\draw (14.center) to (13.center);
		\draw (14.center) to (16.center);
		\draw (16.center) to (15.center);
		\draw (18.center) to (19.center);
		\draw (20.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/root-singled-out/root-singled-out_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (-0.25, 0.625) {};
		\node [style=none] (25)  at (-0.25, 0.125) {};
		\node [style=none] (26)  at (0.5, 0.125) {};
		\node [style=none] (27)  at (0.25, 0.625) {};
		\node [style=none] (28)  at (-0.125, -0.125) {};
		\node [style=none] (29)  at (0.25, -0.125) {};
		\node [style=dot] (30)  at (-0.5, -0.125) {};
		\node [style=none] (31)  at (-0.125, 0.125) {};
		\node [style=none] (32)  at (0.25, 0.125) {};
		\node [style=none] (33)  at (-0.25, 0.375) {};
		\node [style=none] (34)  at (0.0, 0.625) {};
		\node [style=dot, shape border rotate=180] (35)  at (0.0, 0.875) {};
		\node [style=none] (36)  at (-0.25, 0.875) {$\neg$};
		\node [style=none] (37)  at (-0.3, -0.125) {};
		\node [style=none] (38)  at (0.45, -0.125) {};
		\node [style=none] (39)  at (-0.3, -0.625) {};
		\node [style=none] (40)  at (0.45, -0.625) {};
		\node [style=none] (41)  at (0.075, -0.375) {$D'$};
		\node [style=none] (42)  at (-0.175, -0.625) {};
		\node [style=none] (43)  at (-0.175, -0.875) {};
		\node [style=none] (44)  at (0.325, -0.625) {};
		\node [style=none] (45)  at (0.325, -0.875) {};
		\node [style=none] (46)  at (0.075, -0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (27.center);
		\draw (25.center) to (24.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (26.center);
		\draw (28.center) to (31.center);
		\draw (29.center) to (32.center);
		\draw [in=90, out=180] (33.center) to (30);
		\draw (34.center) to (35);
		\draw (37.center) to (39.center);
		\draw (38.center) to (37.center);
		\draw (38.center) to (40.center);
		\draw (40.center) to (39.center);
		\draw (42.center) to (43.center);
		\draw (44.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/root-singled-out/root-singled-out_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (-0.125, 0.625) {};
		\node [style=none] (49)  at (-0.125, 0.125) {};
		\node [style=none] (50)  at (0.625, 0.125) {};
		\node [style=none] (51)  at (0.375, 0.625) {};
		\node [style=none] (52)  at (0.0, -0.125) {};
		\node [style=none] (53)  at (0.375, -0.125) {};
		\node [style=dot] (54)  at (-0.375, -0.125) {};
		\node [style=none] (55)  at (0.0, 0.125) {};
		\node [style=none] (56)  at (0.375, 0.125) {};
		\node [style=none] (57)  at (-0.125, 0.375) {};
		\node [style=none] (58)  at (0.125, 0.625) {};
		\node [style=dot, shape border rotate=180] (59)  at (0.125, 0.875) {};
		\node [style=none] (60)  at (-0.125, 0.875) {$\neg$};
		\node [style=none] (61)  at (-0.175, -0.125) {};
		\node [style=none] (62)  at (0.575, -0.125) {};
		\node [style=none] (63)  at (-0.175, -0.625) {};
		\node [style=none] (64)  at (0.575, -0.625) {};
		\node [style=none] (65)  at (0.2, -0.375) {$D'$};
		\node [style=none] (66)  at (-0.05, -0.625) {};
		\node [style=none] (67)  at (-0.05, -0.875) {};
		\node [style=none] (68)  at (0.45, -0.625) {};
		\node [style=none] (69)  at (0.45, -0.875) {};
		\node [style=none] (70)  at (0.2, -0.75) {...};
		\node [style=none] (71)  at (-0.625, -0.125) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (51.center);
		\draw (49.center) to (48.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (55.center);
		\draw (53.center) to (56.center);
		\draw [in=90, out=180] (57.center) to (54);
		\draw (58.center) to (59);
		\draw (61.center) to (63.center);
		\draw (62.center) to (61.center);
		\draw (62.center) to (64.center);
		\draw (64.center) to (63.center);
		\draw (66.center) to (67.center);
		\draw (68.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-Z-spider/rule-Z-spider_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.187) {};
		\node [style=white dot] (1)  at (0.0, -0.188) {};
		\node [style=none] (2)  at (-0.25, 0.563) {};
		\node [style=none] (4)  at (0.25, 0.563) {};
		\node [style=none] (5)  at (-0.25, -0.563) {};
		\node [style=none] (6)  at (0.25, -0.563) {};
		\node [style=none] (7)  at (0.0, 0.512) {...};
		\node [style=none] (8)  at (0.0, -0.513) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (0) to (4.center);
		\draw (1) to (5.center);
		\draw (1) to (6.center);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-Z-spider/rule-Z-spider_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (10)  at (0.0, 0.012) {};
		\node [style=none] (12)  at (-0.25, 0.563) {};
		\node [style=none] (13)  at (0.25, 0.563) {};
		\node [style=none] (14)  at (-0.25, -0.563) {};
		\node [style=none] (15)  at (0.25, -0.563) {};
		\node [style=none] (16)  at (0.0, 0.512) {...};
		\node [style=none] (17)  at (0.0, -0.513) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (13.center);
		\draw (10) to (14.center);
		\draw (10) to (15.center);
		\draw (12.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-product-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (-1, 0) {$r$};
		\node [style=box] (1) at (-0.5, 0) {$s$};
		\node [style=box] (2) at (0.5, 0) {$rs$};
		\node [style=none] (3) at (0, 0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar-r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$r$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/swapped-SQMDD-legs/swapped-SQMDD-legs_00.tikz <==
\begin{tikzpicture}[scale=0.9]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.625, 1.0) {};
		\node [style=none] (11)  at (-0.625, 0.5) {};
		\node [style=none] (12)  at (0.125, 0.5) {};
		\node [style=none] (13)  at (-0.125, 1.0) {};
		\node [style=none] (15)  at (-0.125, 0.5) {};
		\node [style=none] (16)  at (-0.625, 0.75) {};
		\node [style=none] (17)  at (-0.375, 1.0) {};
		\node [style=none] (18)  at (0.7, 1.0) {};
		\node [style=none] (19)  at (0.7, 0.5) {};
		\node [style=none] (20)  at (1.45, 0.5) {};
		\node [style=none] (21)  at (1.2, 1.0) {};
		\node [style=none] (22)  at (0.825, 0.5) {};
		\node [style=none] (24)  at (0.7, 0.75) {};
		\node [style=none] (25)  at (0.95, 1.0) {};
		\node [style=none] (26)  at (0.45, 1.0) {};
		\node [style=white dot] (27)  at (-0.875, 1.25) {};
		\node [style=none] (30)  at (0.7, 0.375) {};
		\node [style=none] (33)  at (-1.5, -0.5) {};
		\node [style=none] (70)  at (-0.5, -0.5) {};
		\node [style=none] (71)  at (-0.5, -1.0) {};
		\node [style=none] (72)  at (0.25, -1.0) {};
		\node [style=none] (73)  at (0.0, -0.5) {};
		\node [style=none] (74)  at (-0.375, -1.5) {};
		\node [style=none] (75)  at (0.0, -1.5) {};
		\node [style=none] (76)  at (-0.375, -1.0) {};
		\node [style=none] (77)  at (0.0, -1.0) {};
		\node [style=none] (78)  at (-0.5, -0.75) {};
		\node [style=none] (79)  at (-0.25, -0.5) {};
		\node [style=comonoid, shape border rotate=180] (80)  at (-0.25, -0.25) {};
		\node [style=none] (81)  at (-0.5, 0.5) {};
		\node [style=none] (82)  at (0.0, 0.0) {};
		\node [style=none] (83)  at (-0.25, 0.125) {...};
		\node [style=none] (84)  at (-1.5, 0.3) {};
		\node [style=none] (85)  at (0.75, -0.5) {};
		\node [style=none] (86)  at (0.75, -1.0) {};
		\node [style=none] (87)  at (1.5, -1.0) {};
		\node [style=none] (88)  at (1.25, -0.5) {};
		\node [style=none] (89)  at (0.875, -1.5) {};
		\node [style=none] (90)  at (1.25, -1.5) {};
		\node [style=none] (91)  at (0.875, -1.0) {};
		\node [style=none] (92)  at (1.25, -1.0) {};
		\node [style=none] (93)  at (0.75, -0.75) {};
		\node [style=none] (94)  at (1.0, -0.5) {};
		\node [style=comonoid, shape border rotate=180] (95)  at (1.0, -0.25) {};
		\node [style=none] (96)  at (0.75, 0.0) {};
		\node [style=none] (97)  at (1.25, 0.5) {};
		\node [style=none] (98)  at (1.0, 0.125) {...};
		\node [style=white dot] (99)  at (-0.75, -1.2) {};
		\node [style=none] (100)  at (0.0, -1.2) {};
		\node [style=none] (101)  at (0.325, -0.5) {...};
		\node [style=none] (102)  at (0.0, 0.375) {};
		\node [style=none] (103)  at (0.25, 0.75) {...};
		\node [style=none] (104)  at (-0.375, 1.5) {};
		\node [style=none] (105)  at (0.95, 1.5) {};
		\node [style=none] (178)  at (0.4, -1.25) {...};
		\node [style=white dot] (263)  at (-0.5, 0.25) {};
		\node [style=white dot] (264)  at (1.25, 0.25) {};
		\node [style=box] (265)  at (-0.75, 0.0) {$*$};
		\node [style=box] (266)  at (1.5, 0.0) {$*$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (13.center);
		\draw (11.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw (13.center) to (12.center);
		\draw [in=-90, out=180, looseness=1.25] (16.center) to (27);
		\draw (18.center) to (21.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (19.center);
		\draw (21.center) to (20.center);
		\draw [in=-60, out=-180, looseness=1.25] (24.center) to (26.center);
		\draw [in=105, out=0, looseness=0.50] (27) to (26.center);
		\draw (30.center) to (22.center);
		\draw [in=-135, out=0, looseness=0.75] (33.center) to (27);
		\draw (70.center) to (73.center);
		\draw (71.center) to (70.center);
		\draw (72.center) to (71.center);
		\draw (73.center) to (72.center);
		\draw (74.center) to (76.center);
		\draw (75.center) to (77.center);
		\draw (79.center) to (80);
		\draw [in=135, out=-90] (81.center) to (80);
		\draw (82.center) to (80);
		\draw [in=150, out=0, looseness=0.75] (84.center) to (99);
		\draw (85.center) to (88.center);
		\draw (86.center) to (85.center);
		\draw (87.center) to (86.center);
		\draw (88.center) to (87.center);
		\draw (89.center) to (91.center);
		\draw (90.center) to (92.center);
		\draw (94.center) to (95);
		\draw (96.center) to (95);
		\draw [in=45, out=-90] (97.center) to (95);
		\draw (99) to (100.center);
		\draw [in=180, out=90, looseness=1.25] (99) to (78.center);
		\draw [in=-180, out=0] (100.center) to (93.center);
		\draw (102.center) to (15.center);
		\draw (104.center) to (17.center);
		\draw (105.center) to (25.center);
		\draw (263) to (265);
		\draw (266) to (264);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-SQMDD-legs/swapped-SQMDD-legs_01.tikz <==
\begin{tikzpicture}[scale=0.9]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (106)  at (-1.775, -0.175) {};
		\node [style=none] (107)  at (-1.775, -0.675) {};
		\node [style=none] (108)  at (-1.025, -0.675) {};
		\node [style=none] (109)  at (-1.275, -0.175) {};
		\node [style=none] (111)  at (-1.65, -0.675) {};
		\node [style=none] (112)  at (-1.275, -0.675) {};
		\node [style=none] (113)  at (-1.775, -0.425) {};
		\node [style=none] (114)  at (-1.525, -0.175) {};
		\node [style=none] (115)  at (-0.625, -0.175) {};
		\node [style=none] (116)  at (-0.625, -0.675) {};
		\node [style=none] (117)  at (0.125, -0.675) {};
		\node [style=none] (118)  at (-0.125, -0.175) {};
		\node [style=none] (119)  at (-0.375, 0.075) {};
		\node [style=none] (120)  at (-0.5, -0.675) {};
		\node [style=none] (121)  at (-0.125, -0.675) {};
		\node [style=none] (122)  at (-0.625, -0.425) {};
		\node [style=none] (123)  at (-0.375, -0.175) {};
		\node [style=none] (124)  at (-0.875, -0.675) {};
		\node [style=white dot] (125)  at (-2.025, -0.925) {};
		\node [style=none] (126)  at (-1.275, -1.575) {};
		\node [style=none] (127)  at (-0.525, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (128)  at (-1.275, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (129)  at (-0.525, -1.275) {};
		\node [style=none] (131)  at (0.725, -0.175) {};
		\node [style=none] (132)  at (0.725, -0.675) {};
		\node [style=none] (133)  at (1.475, -0.675) {};
		\node [style=none] (134)  at (1.225, -0.175) {};
		\node [style=none] (135)  at (0.975, 0.075) {};
		\node [style=none] (136)  at (0.85, -0.675) {};
		\node [style=none] (137)  at (1.225, -0.675) {};
		\node [style=none] (138)  at (0.725, -0.425) {};
		\node [style=none] (139)  at (0.975, -0.175) {};
		\node [style=none] (140)  at (1.875, -0.175) {};
		\node [style=none] (141)  at (1.875, -0.675) {};
		\node [style=none] (142)  at (2.625, -0.675) {};
		\node [style=none] (143)  at (2.375, -0.175) {};
		\node [style=none] (145)  at (2.0, -0.675) {};
		\node [style=none] (146)  at (2.375, -0.675) {};
		\node [style=none] (147)  at (1.875, -0.425) {};
		\node [style=none] (148)  at (2.125, -0.175) {};
		\node [style=none] (149)  at (1.625, -0.675) {};
		\node [style=white dot] (150)  at (0.475, -0.925) {};
		\node [style=none] (151)  at (1.225, -1.575) {};
		\node [style=none] (152)  at (1.975, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (153)  at (1.225, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (154)  at (1.975, -1.275) {};
		\node [style=none] (155)  at (-2.625, 0.575) {};
		\node [style=none] (156)  at (-1.75, 1.075) {};
		\node [style=none] (157)  at (-1.75, 0.575) {};
		\node [style=none] (158)  at (-1.0, 0.575) {};
		\node [style=none] (159)  at (-1.25, 1.075) {};
		\node [style=none] (160)  at (-1.25, 0.575) {};
		\node [style=none] (161)  at (-1.75, 0.825) {};
		\node [style=none] (162)  at (-1.5, 1.075) {};
		\node [style=none] (163)  at (1.575, 1.075) {};
		\node [style=none] (164)  at (1.575, 0.575) {};
		\node [style=none] (165)  at (2.325, 0.575) {};
		\node [style=none] (166)  at (2.075, 1.075) {};
		\node [style=none] (167)  at (1.7, 0.575) {};
		\node [style=none] (168)  at (1.575, 0.825) {};
		\node [style=none] (169)  at (1.825, 1.075) {};
		\node [style=none] (170)  at (1.075, 1.075) {};
		\node [style=white dot] (171)  at (-2.0, 1.325) {};
		\node [style=none] (172)  at (-2.625, -0.175) {};
		\node [style=none] (173)  at (-1.625, 0.575) {};
		\node [style=none] (174)  at (2.125, 0.575) {};
		\node [style=none] (175)  at (0.125, 0.575) {...};
		\node [style=none] (176)  at (-1.5, 1.575) {};
		\node [style=none] (177)  at (1.825, 1.575) {};
		\node [style=none] (179)  at (0.25, -1.425) {...};
		\node [style=none] (180)  at (-0.925, -0.425) {...};
		\node [style=none] (181)  at (1.575, -0.425) {...};
		\node [style=none] (182)  at (-1.025, 0.325) {};
		\node [style=none] (183)  at (1.475, 0.325) {};
		\node [style=white dot] (267)  at (-1.6, 0.325) {};
		\node [style=white dot] (268)  at (2.125, 0.325) {};
		\node [style=box] (269)  at (-1.85, 0.075) {$*$};
		\node [style=box] (270)  at (2.4, 0.075) {$*$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (106.center) to (109.center);
		\draw (107.center) to (106.center);
		\draw (108.center) to (107.center);
		\draw (109.center) to (108.center);
		\draw [in=135, out=-90] (111.center) to (128);
		\draw [in=135, out=-90, looseness=0.75] (112.center) to (129);
		\draw [in=90, out=-180, looseness=1.25] (113.center) to (125);
		\draw (114.center) to (173.center);
		\draw (115.center) to (118.center);
		\draw (116.center) to (115.center);
		\draw (117.center) to (116.center);
		\draw (118.center) to (117.center);
		\draw (119.center) to (123.center);
		\draw [in=60, out=180, looseness=1.25] (122.center) to (124.center);
		\draw [in=-105, out=0, looseness=0.50] (125) to (124.center);
		\draw [in=0, out=135, looseness=0.75] (125) to (155.center);
		\draw (126.center) to (128);
		\draw (127.center) to (129);
		\draw [in=-90, out=45, looseness=0.75] (128) to (120.center);
		\draw [in=-90, out=30, looseness=0.75] (129) to (121.center);
		\draw (131.center) to (134.center);
		\draw (132.center) to (131.center);
		\draw (133.center) to (132.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (139.center);
		\draw [in=135, out=-90] (136.center) to (153);
		\draw [in=135, out=-90, looseness=0.75] (137.center) to (154);
		\draw [in=90, out=-180, looseness=1.25] (138.center) to (150);
		\draw (140.center) to (143.center);
		\draw (141.center) to (140.center);
		\draw (142.center) to (141.center);
		\draw (143.center) to (142.center);
		\draw [in=60, out=180, looseness=1.25] (147.center) to (149.center);
		\draw (148.center) to (174.center);
		\draw [in=-105, out=0, looseness=0.50] (150) to (149.center);
		\draw (150) to (125);
		\draw (151.center) to (153);
		\draw (152.center) to (154);
		\draw [in=-90, out=45, looseness=0.75] (153) to (145.center);
		\draw [in=-90, out=30, looseness=0.75] (154) to (146.center);
		\draw (156.center) to (159.center);
		\draw (157.center) to (156.center);
		\draw (158.center) to (157.center);
		\draw (159.center) to (158.center);
		\draw [in=-90, out=180, looseness=1.25] (161.center) to (171);
		\draw (163.center) to (166.center);
		\draw (164.center) to (163.center);
		\draw (165.center) to (164.center);
		\draw (166.center) to (165.center);
		\draw [in=-30, out=-180, looseness=1.50] (168.center) to (170.center);
		\draw [in=150, out=0, looseness=0.50] (171) to (170.center);
		\draw [in=-135, out=0, looseness=0.75] (172.center) to (171);
		\draw (176.center) to (162.center);
		\draw (177.center) to (169.center);
		\draw (182.center) to (160.center);
		\draw (183.center) to (167.center);
		\draw (267) to (269);
		\draw (270) to (268);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-SQMDD-legs/swapped-SQMDD-legs_02.tikz <==
\begin{tikzpicture}[scale=0.9]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (271)  at (-1.813, 0.075) {};
		\node [style=none] (272)  at (-1.813, -0.425) {};
		\node [style=none] (273)  at (-1.063, -0.425) {};
		\node [style=none] (274)  at (-1.313, 0.075) {};
		\node [style=none] (275)  at (-1.688, -0.425) {};
		\node [style=none] (276)  at (-1.313, -0.425) {};
		\node [style=none] (277)  at (-1.813, -0.175) {};
		\node [style=none] (278)  at (-1.563, 0.075) {};
		\node [style=none] (279)  at (-0.662, 0.075) {};
		\node [style=none] (280)  at (-0.662, -0.425) {};
		\node [style=none] (281)  at (0.088, -0.425) {};
		\node [style=none] (282)  at (-0.162, 0.075) {};
		\node [style=none] (283)  at (-0.412, 0.2) {};
		\node [style=none] (284)  at (-0.537, -0.425) {};
		\node [style=none] (285)  at (-0.162, -0.425) {};
		\node [style=none] (286)  at (-0.662, -0.175) {};
		\node [style=none] (287)  at (-0.412, 0.075) {};
		\node [style=none] (288)  at (-0.912, -0.425) {};
		\node [style=white dot] (289)  at (-2.063, -0.675) {};
		\node [style=none] (290)  at (-1.563, -1.575) {};
		\node [style=none] (291)  at (-0.313, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (292)  at (-1.563, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (293)  at (-0.313, -1.275) {};
		\node [style=none] (294)  at (0.688, 0.075) {};
		\node [style=none] (295)  at (0.688, -0.425) {};
		\node [style=none] (296)  at (1.438, -0.425) {};
		\node [style=none] (297)  at (1.188, 0.075) {};
		\node [style=none] (298)  at (0.938, 0.2) {};
		\node [style=none] (301)  at (0.688, -0.175) {};
		\node [style=none] (302)  at (0.938, 0.075) {};
		\node [style=none] (303)  at (1.838, 0.075) {};
		\node [style=none] (304)  at (1.838, -0.425) {};
		\node [style=none] (305)  at (2.588, -0.425) {};
		\node [style=none] (306)  at (2.338, 0.075) {};
		\node [style=none] (309)  at (1.838, -0.175) {};
		\node [style=none] (310)  at (2.088, 0.075) {};
		\node [style=none] (311)  at (1.588, -0.425) {};
		\node [style=white dot] (312)  at (0.438, -0.675) {};
		\node [style=none] (317)  at (-2.663, 0.575) {};
		\node [style=none] (318)  at (-1.788, 1.075) {};
		\node [style=none] (319)  at (-1.788, 0.575) {};
		\node [style=none] (320)  at (-1.037, 0.575) {};
		\node [style=none] (321)  at (-1.288, 1.075) {};
		\node [style=none] (322)  at (-1.288, 0.575) {};
		\node [style=none] (323)  at (-1.788, 0.825) {};
		\node [style=none] (324)  at (-1.538, 1.075) {};
		\node [style=none] (325)  at (1.537, 1.075) {};
		\node [style=none] (326)  at (1.537, 0.575) {};
		\node [style=none] (327)  at (2.287, 0.575) {};
		\node [style=none] (328)  at (2.037, 1.075) {};
		\node [style=none] (329)  at (1.662, 0.575) {};
		\node [style=none] (330)  at (1.537, 0.825) {};
		\node [style=none] (331)  at (1.787, 1.075) {};
		\node [style=none] (332)  at (1.037, 1.075) {};
		\node [style=white dot] (333)  at (-2.038, 1.325) {};
		\node [style=none] (334)  at (-2.663, -0.175) {};
		\node [style=none] (335)  at (-1.663, 0.575) {};
		\node [style=none] (336)  at (2.088, 0.575) {};
		\node [style=none] (337)  at (0.088, 0.575) {...};
		\node [style=none] (338)  at (-1.538, 1.575) {};
		\node [style=none] (339)  at (1.787, 1.575) {};
		\node [style=none] (340)  at (0.213, -1.425) {...};
		\node [style=none] (341)  at (-0.963, -0.175) {...};
		\node [style=none] (342)  at (1.537, -0.175) {...};
		\node [style=none] (343)  at (-1.188, 0.45) {};
		\node [style=none] (344)  at (1.563, 0.45) {};
		\node [style=white dot] (346)  at (-0.662, -1.0) {};
		\node [style=white dot] (347)  at (-0.188, -0.875) {};
		\node [style=box] (348)  at (-0.662, -1.5) {$*$};
		\node [style=box] (349)  at (0.112, -1.1) {$*$};
		\node [style=white dot] (350)  at (-1.663, -0.875) {};
		\node [style=white dot] (351)  at (-1.188, -1.0) {};
		\node [style=box] (352)  at (-2.013, -1.125) {$*$};
		\node [style=box] (353)  at (-1.188, -1.5) {$*$};
		\node [style=none] (354)  at (0.862, -0.425) {};
		\node [style=none] (355)  at (1.237, -0.425) {};
		\node [style=none] (356)  at (2.012, -0.425) {};
		\node [style=none] (357)  at (2.387, -0.425) {};
		\node [style=none] (358)  at (0.987, -1.575) {};
		\node [style=none] (359)  at (2.237, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (360)  at (0.987, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (361)  at (2.237, -1.275) {};
		\node [style=white dot] (362)  at (1.887, -1.0) {};
		\node [style=white dot] (363)  at (2.362, -0.875) {};
		\node [style=box] (364)  at (1.887, -1.5) {$*$};
		\node [style=box] (365)  at (2.662, -1.1) {$*$};
		\node [style=white dot] (366)  at (0.887, -0.875) {};
		\node [style=white dot] (367)  at (1.362, -1.0) {};
		\node [style=box] (368)  at (0.537, -1.125) {$*$};
		\node [style=box] (369)  at (1.362, -1.5) {$*$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (271.center) to (274.center);
		\draw (272.center) to (271.center);
		\draw (273.center) to (272.center);
		\draw (274.center) to (273.center);
		\draw [in=105, out=-90] (275.center) to (292);
		\draw [in=135, out=-90, looseness=0.75] (276.center) to (293);
		\draw [in=90, out=-180, looseness=1.25] (277.center) to (289);
		\draw (278.center) to (335.center);
		\draw (279.center) to (282.center);
		\draw (280.center) to (279.center);
		\draw (281.center) to (280.center);
		\draw (282.center) to (281.center);
		\draw (283.center) to (287.center);
		\draw [in=60, out=180, looseness=1.25] (286.center) to (288.center);
		\draw [in=-105, out=0, looseness=0.50] (289) to (288.center);
		\draw [in=0, out=135, looseness=0.75] (289) to (317.center);
		\draw (290.center) to (292);
		\draw (291.center) to (293);
		\draw [in=-90, out=45, looseness=0.75] (292) to (284.center);
		\draw [in=-90, out=60, looseness=0.75] (293) to (285.center);
		\draw (294.center) to (297.center);
		\draw (295.center) to (294.center);
		\draw (296.center) to (295.center);
		\draw (297.center) to (296.center);
		\draw (298.center) to (302.center);
		\draw [in=90, out=-180, looseness=1.25] (301.center) to (312);
		\draw (303.center) to (306.center);
		\draw (304.center) to (303.center);
		\draw (305.center) to (304.center);
		\draw (306.center) to (305.center);
		\draw [in=60, out=180, looseness=1.25] (309.center) to (311.center);
		\draw (310.center) to (336.center);
		\draw [in=-105, out=0, looseness=0.50] (312) to (311.center);
		\draw (312) to (289);
		\draw (318.center) to (321.center);
		\draw (319.center) to (318.center);
		\draw (320.center) to (319.center);
		\draw (321.center) to (320.center);
		\draw [in=-90, out=180, looseness=1.25] (323.center) to (333);
		\draw (325.center) to (328.center);
		\draw (326.center) to (325.center);
		\draw (327.center) to (326.center);
		\draw (328.center) to (327.center);
		\draw [in=-30, out=-180, looseness=1.50] (330.center) to (332.center);
		\draw [in=150, out=0, looseness=0.50] (333) to (332.center);
		\draw [in=-135, out=0, looseness=0.75] (334.center) to (333);
		\draw (338.center) to (324.center);
		\draw (339.center) to (331.center);
		\draw (343.center) to (322.center);
		\draw (344.center) to (329.center);
		\draw (346) to (348);
		\draw (349) to (347);
		\draw (350) to (352);
		\draw (353) to (351);
		\draw [in=105, out=-90] (354.center) to (360);
		\draw [in=135, out=-90, looseness=0.75] (355.center) to (361);
		\draw (358.center) to (360);
		\draw (359.center) to (361);
		\draw [in=-90, out=45, looseness=0.75] (360) to (356.center);
		\draw [in=-90, out=60, looseness=0.75] (361) to (357.center);
		\draw (362) to (364);
		\draw (365) to (363);
		\draw (366) to (368);
		\draw (369) to (367);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/swapped-SQMDD-legs/swapped-SQMDD-legs_03.tikz <==
\begin{tikzpicture}[scale=0.9]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (370)  at (-1.938, 0.075) {};
		\node [style=none] (371)  at (-1.938, -0.425) {};
		\node [style=none] (372)  at (-1.188, -0.425) {};
		\node [style=none] (373)  at (-1.438, 0.075) {};
		\node [style=none] (374)  at (-1.813, -0.425) {};
		\node [style=none] (375)  at (-1.438, -0.425) {};
		\node [style=none] (376)  at (-1.938, -0.175) {};
		\node [style=none] (377)  at (-1.688, 0.075) {};
		\node [style=none] (378)  at (-0.787, 0.075) {};
		\node [style=none] (379)  at (-0.787, -0.425) {};
		\node [style=none] (380)  at (-0.037, -0.425) {};
		\node [style=none] (381)  at (-0.287, 0.075) {};
		\node [style=none] (382)  at (-0.537, 0.2) {};
		\node [style=none] (383)  at (-0.662, -0.425) {};
		\node [style=none] (384)  at (-0.287, -0.425) {};
		\node [style=none] (385)  at (-0.787, -0.175) {};
		\node [style=none] (386)  at (-0.537, 0.075) {};
		\node [style=none] (387)  at (-1.037, -0.425) {};
		\node [style=white dot] (388)  at (-2.188, -0.675) {};
		\node [style=none] (389)  at (-1.688, -1.575) {};
		\node [style=none] (390)  at (-0.438, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (391)  at (-1.688, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (392)  at (-0.438, -1.275) {};
		\node [style=none] (393)  at (0.562, 0.075) {};
		\node [style=none] (394)  at (0.562, -0.425) {};
		\node [style=none] (395)  at (1.312, -0.425) {};
		\node [style=none] (396)  at (1.062, 0.075) {};
		\node [style=none] (397)  at (0.812, 0.2) {};
		\node [style=none] (398)  at (0.562, -0.175) {};
		\node [style=none] (399)  at (0.812, 0.075) {};
		\node [style=none] (400)  at (1.713, 0.075) {};
		\node [style=none] (401)  at (1.713, -0.425) {};
		\node [style=none] (402)  at (2.463, -0.425) {};
		\node [style=none] (403)  at (2.213, 0.075) {};
		\node [style=none] (404)  at (1.713, -0.175) {};
		\node [style=none] (405)  at (1.963, 0.075) {};
		\node [style=none] (406)  at (1.463, -0.425) {};
		\node [style=white dot] (407)  at (0.313, -0.675) {};
		\node [style=none] (408)  at (-2.537, -0.675) {};
		\node [style=none] (409)  at (-1.912, 1.075) {};
		\node [style=none] (410)  at (-1.912, 0.575) {};
		\node [style=none] (411)  at (-1.162, 0.575) {};
		\node [style=none] (412)  at (-1.412, 1.075) {};
		\node [style=none] (413)  at (-1.412, 0.575) {};
		\node [style=none] (414)  at (-1.912, 0.825) {};
		\node [style=none] (415)  at (-1.662, 1.075) {};
		\node [style=none] (416)  at (1.412, 1.075) {};
		\node [style=none] (417)  at (1.412, 0.575) {};
		\node [style=none] (418)  at (2.162, 0.575) {};
		\node [style=none] (419)  at (1.912, 1.075) {};
		\node [style=none] (420)  at (1.537, 0.575) {};
		\node [style=none] (421)  at (1.412, 0.825) {};
		\node [style=none] (422)  at (1.662, 1.075) {};
		\node [style=none] (423)  at (0.912, 1.075) {};
		\node [style=white dot] (424)  at (-2.162, 1.325) {};
		\node [style=none] (425)  at (-2.537, 1.325) {};
		\node [style=none] (426)  at (-1.787, 0.575) {};
		\node [style=none] (427)  at (1.963, 0.575) {};
		\node [style=none] (428)  at (-0.037, 0.575) {...};
		\node [style=none] (429)  at (-1.662, 1.575) {};
		\node [style=none] (430)  at (1.662, 1.575) {};
		\node [style=none] (431)  at (0.088, -1.425) {...};
		\node [style=none] (432)  at (-1.088, -0.175) {...};
		\node [style=none] (433)  at (1.412, -0.175) {...};
		\node [style=none] (434)  at (-1.313, 0.45) {};
		\node [style=none] (435)  at (1.437, 0.45) {};
		\node [style=white dot] (436)  at (-0.787, -1.0) {};
		\node [style=white dot] (437)  at (-0.313, -0.875) {};
		\node [style=box] (438)  at (-0.787, -1.5) {$*$};
		\node [style=box] (439)  at (-0.013, -1.1) {$*$};
		\node [style=white dot] (440)  at (-1.787, -0.875) {};
		\node [style=white dot] (441)  at (-1.313, -1.0) {};
		\node [style=box] (442)  at (-2.138, -1.125) {$*$};
		\node [style=box] (443)  at (-1.313, -1.5) {$*$};
		\node [style=none] (444)  at (0.737, -0.425) {};
		\node [style=none] (445)  at (1.112, -0.425) {};
		\node [style=none] (446)  at (1.888, -0.425) {};
		\node [style=none] (447)  at (2.263, -0.425) {};
		\node [style=none] (448)  at (0.862, -1.575) {};
		\node [style=none] (449)  at (2.112, -1.575) {};
		\node [style=comonoid, shape border rotate=180] (450)  at (0.862, -1.275) {};
		\node [style=comonoid, shape border rotate=180] (451)  at (2.112, -1.275) {};
		\node [style=white dot] (452)  at (1.763, -1.0) {};
		\node [style=white dot] (453)  at (2.237, -0.875) {};
		\node [style=box] (454)  at (1.763, -1.5) {$*$};
		\node [style=box] (455)  at (2.537, -1.1) {$*$};
		\node [style=white dot] (456)  at (0.763, -0.875) {};
		\node [style=white dot] (457)  at (1.237, -1.0) {};
		\node [style=box] (458)  at (0.412, -1.125) {$*$};
		\node [style=box] (459)  at (1.237, -1.5) {$*$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (370.center) to (373.center);
		\draw (371.center) to (370.center);
		\draw (372.center) to (371.center);
		\draw (373.center) to (372.center);
		\draw [in=105, out=-90] (374.center) to (391);
		\draw [in=135, out=-90, looseness=0.75] (375.center) to (392);
		\draw [in=90, out=-180, looseness=1.25] (376.center) to (388);
		\draw (377.center) to (426.center);
		\draw (378.center) to (381.center);
		\draw (379.center) to (378.center);
		\draw (380.center) to (379.center);
		\draw (381.center) to (380.center);
		\draw (382.center) to (386.center);
		\draw [in=60, out=180, looseness=1.25] (385.center) to (387.center);
		\draw [in=-105, out=0, looseness=0.50] (388) to (387.center);
		\draw (388) to (408.center);
		\draw (389.center) to (391);
		\draw (390.center) to (392);
		\draw [in=-90, out=45, looseness=0.75] (391) to (383.center);
		\draw [in=-90, out=60, looseness=0.75] (392) to (384.center);
		\draw (393.center) to (396.center);
		\draw (394.center) to (393.center);
		\draw (395.center) to (394.center);
		\draw (396.center) to (395.center);
		\draw (397.center) to (399.center);
		\draw [in=90, out=-180, looseness=1.25] (398.center) to (407);
		\draw (400.center) to (403.center);
		\draw (401.center) to (400.center);
		\draw (402.center) to (401.center);
		\draw (403.center) to (402.center);
		\draw [in=60, out=180, looseness=1.25] (404.center) to (406.center);
		\draw (405.center) to (427.center);
		\draw [in=-105, out=0, looseness=0.50] (407) to (406.center);
		\draw (407) to (388);
		\draw (409.center) to (412.center);
		\draw (410.center) to (409.center);
		\draw (411.center) to (410.center);
		\draw (412.center) to (411.center);
		\draw [in=-90, out=180, looseness=1.25] (414.center) to (424);
		\draw (416.center) to (419.center);
		\draw (417.center) to (416.center);
		\draw (418.center) to (417.center);
		\draw (419.center) to (418.center);
		\draw [in=-30, out=-180, looseness=1.50] (421.center) to (423.center);
		\draw [in=150, out=0, looseness=0.50] (424) to (423.center);
		\draw (425.center) to (424);
		\draw (429.center) to (415.center);
		\draw (430.center) to (422.center);
		\draw (434.center) to (413.center);
		\draw (435.center) to (420.center);
		\draw (436) to (438);
		\draw (439) to (437);
		\draw (440) to (442);
		\draw (443) to (441);
		\draw [in=105, out=-90] (444.center) to (450);
		\draw [in=135, out=-90, looseness=0.75] (445.center) to (451);
		\draw (448.center) to (450);
		\draw (449.center) to (451);
		\draw [in=-90, out=45, looseness=0.75] (450) to (446.center);
		\draw [in=-90, out=60, looseness=0.75] (451) to (447.center);
		\draw (452) to (454);
		\draw (455) to (453);
		\draw (456) to (458);
		\draw (459) to (457);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/terminal-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, -0.25) {$0$};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/triangle-absorbed-by-monoid/triangle-absorbed-by-monoid_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (37)  at (0.0, -0.225) {};
		\node [style=none] (38)  at (0.0, -0.6) {};
		\node [style=none] (40)  at (-0.375, 0.6) {};
		\node [style=none] (41)  at (0.375, 0.6) {};
		\node [style=box] (42)  at (0.0, 0.225) {$0$};
		\node [style=white dot] (44)  at (-0.375, 0.225) {};
		\node [style=white dot] (45)  at (0.375, 0.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (37) to (38.center);
		\draw (37) to (45);
		\draw (44) to (45);
		\draw (44) to (40.center);
		\draw (44) to (37);
		\draw (45) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-absorbed-by-monoid/triangle-absorbed-by-monoid_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 0.863) {};
		\node [style=none] (1)  at (0.375, 0.863) {};
		\node [style=box] (2)  at (0.0, 0.113) {$0$};
		\node [style=white dot] (4)  at (-0.375, 0.113) {};
		\node [style=white dot] (5)  at (0.375, 0.113) {};
		\node [style=dot] (6)  at (0.0, -0.438) {};
		\node [style=none] (7)  at (0.0, -0.863) {};
		\node [style=box] (19)  at (0.0, 0.587) {$0$};
		\node [style=white dot] (21)  at (-0.375, 0.587) {};
		\node [style=white dot] (22)  at (0.375, 0.587) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (5);
		\draw (4) to (0.center);
		\draw (5) to (1.center);
		\draw (6) to (4);
		\draw (6) to (5);
		\draw (7.center) to (6);
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-absorbed-by-monoid/triangle-absorbed-by-monoid_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.375, 0.738) {};
		\node [style=none] (24)  at (0.375, 0.738) {};
		\node [style=box] (25)  at (0.0, 0.238) {$0$};
		\node [style=white dot] (27)  at (-0.375, 0.238) {};
		\node [style=white dot] (28)  at (0.375, 0.238) {};
		\node [style=dot] (29)  at (0.0, -0.313) {};
		\node [style=none] (30)  at (0.0, -0.738) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (28);
		\draw (27) to (23.center);
		\draw (28) to (24.center);
		\draw (29) to (27);
		\draw (29) to (28);
		\draw (30.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-absorbed-by-monoid/triangle-absorbed-by-monoid_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (33)  at (0.0, 0.0) {};
		\node [style=none] (34)  at (-0.25, 0.5) {};
		\node [style=none] (35)  at (0.25, 0.5) {};
		\node [style=none] (36)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36.center);
		\draw [bend right] (34.center) to (33);
		\draw [bend left] (35.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-absorbed-by-monoid/triangle-absorbed-by-monoid_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (33)  at (0.0, 0.0) {};
		\node [style=none] (34)  at (-0.25, 0.5) {};
		\node [style=none] (35)  at (0.25, 0.5) {};
		\node [style=none] (36)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36.center);
		\draw [bend right] (34.center) to (33);
		\draw [bend left] (35.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-distribution-through-monoid/triangle-distribution-through-monoid_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=comonoid, shape border rotate=180] (0)  at (0.25, 0.125) {};
		\node [style=none] (1)  at (0.25, -0.5) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.5, 0.5) {};
		\node [style=box] (4)  at (-0.125, -0.25) {$0$};
		\node [style=white dot] (6)  at (-0.5, -0.25) {};
		\node [style=white dot] (7)  at (0.25, -0.25) {};
		\node [style=none] (8)  at (-0.5, 0.5) {};
		\node [style=none] (9)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2.center) to (0);
		\draw (3.center) to (0);
		\draw (6) to (7);
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-distribution-through-monoid/triangle-distribution-through-monoid_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.463, -0.75) {};
		\node [style=none] (13)  at (-0.038, 0.75) {};
		\node [style=none] (14)  at (0.463, 0.75) {};
		\node [style=box] (15)  at (-0.038, -0.5) {$0$};
		\node [style=white dot] (17)  at (-0.463, -0.5) {};
		\node [style=none] (19)  at (-0.463, 0.75) {};
		\node [style=none] (20)  at (-0.463, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (21)  at (-0.038, -0.075) {};
		\node [style=comonoid, shape border rotate=180] (22)  at (0.463, -0.075) {};
		\node [style=white dot] (23)  at (-0.038, 0.45) {};
		\node [style=white dot] (24)  at (0.463, 0.45) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (23);
		\draw (14.center) to (24);
		\draw (17) to (15);
		\draw (19.center) to (20.center);
		\draw (21) to (24);
		\draw (21) to (15);
		\draw (22) to (23);
		\draw (22) to (12.center);
		\draw [bend right=45, looseness=1.25] (23) to (21);
		\draw [bend left=45, looseness=1.25] (24) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-distribution-through-monoid/triangle-distribution-through-monoid_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (0.5, -0.75) {};
		\node [style=none] (27)  at (0.0, 0.75) {};
		\node [style=none] (28)  at (0.75, 0.75) {};
		\node [style=box] (29)  at (-0.2, -0.1) {$0$};
		\node [style=white dot] (31)  at (-0.75, -0.1) {};
		\node [style=none] (32)  at (-0.75, 0.75) {};
		\node [style=none] (33)  at (-0.75, -0.75) {};
		\node [style=comonoid, shape border rotate=180] (35)  at (0.5, -0.425) {};
		\node [style=white dot] (36)  at (0.0, 0.35) {};
		\node [style=white dot] (37)  at (0.75, 0.1) {};
		\node [style=box] (38)  at (-0.35, 0.35) {$0$};
		\node [style=box] (40)  at (0.375, 0.35) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (36);
		\draw (28.center) to (37);
		\draw (29) to (37);
		\draw (29) to (31);
		\draw (32.center) to (33.center);
		\draw (35) to (36);
		\draw (35) to (26.center);
		\draw (36) to (38);
		\draw (36) to (40);
		\draw [bend left] (37) to (35);
		\draw (38) to (31);
		\draw (40) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-distribution-through-monoid/triangle-distribution-through-monoid_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (0.375, -0.625) {};
		\node [style=none] (44)  at (0.125, 0.625) {};
		\node [style=none] (45)  at (0.625, 0.625) {};
		\node [style=box] (46)  at (-0.15, 0.45) {$0$};
		\node [style=white dot] (48)  at (-0.625, 0.225) {};
		\node [style=none] (49)  at (-0.625, 0.625) {};
		\node [style=none] (50)  at (-0.625, -0.625) {};
		\node [style=comonoid, shape border rotate=180] (51)  at (0.375, -0.3) {};
		\node [style=white dot] (52)  at (0.125, 0.075) {};
		\node [style=white dot] (53)  at (0.625, 0.2) {};
		\node [style=box] (54)  at (-0.275, 0.05) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (44.center) to (52);
		\draw (45.center) to (53);
		\draw (46) to (53);
		\draw (46) to (48);
		\draw (49.center) to (50.center);
		\draw (51) to (52);
		\draw (51) to (43.center);
		\draw (52) to (54);
		\draw (53) to (51);
		\draw (54) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-projector/triangle-projector_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (26)  at (0.213, 0.0) {$0$};
		\node [style=white dot] (28)  at (-0.012, -0.375) {};
		\node [style=white dot] (29)  at (-0.012, 0.375) {};
		\node [style=none] (30)  at (-0.012, -0.625) {};
		\node [style=none] (31)  at (-0.012, 0.625) {};
		\node [style=box] (32)  at (-0.212, 0.0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (29);
		\draw (28) to (30.center);
		\draw (28) to (26);
		\draw (29) to (31.center);
		\draw (29) to (32);
		\draw (32) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-projector/triangle-projector_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (2)  at (0.212, 0.0) {};
		\node [style=white dot] (3)  at (0.587, 0.0) {};
		\node [style=white dot] (4)  at (-0.013, -0.375) {};
		\node [style=white dot] (5)  at (-0.013, 0.375) {};
		\node [style=none] (6)  at (-0.013, -0.625) {};
		\node [style=none] (7)  at (-0.013, 0.625) {};
		\node [style=box] (8)  at (-0.213, 0.0) {};
		\node [style=white dot] (9)  at (-0.588, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
		\draw (2) to (5);
		\draw (4) to (6.center);
		\draw (4) to (2);
		\draw (5) to (7.center);
		\draw (5) to (8);
		\draw (8) to (9);
		\draw (8) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-projector/triangle-projector_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (11)  at (-0.4, 0.0) {};
		\node [style=white dot] (12)  at (0.4, 0.2) {};
		\node [style=none] (15)  at (-0.4, -0.625) {};
		\node [style=none] (16)  at (-0.4, 0.625) {};
		\node [style=white dot] (18)  at (0.4, -0.225) {};
		\node [style=dot] (19)  at (0.025, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (16.center);
		\draw (11) to (15.center);
		\draw (11) to (19);
		\draw (12) to (19);
		\draw (18) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-projector/triangle-projector_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (21)  at (-0.188, 0.0) {};
		\node [style=none] (23)  at (-0.188, -0.625) {};
		\node [style=none] (24)  at (-0.188, 0.625) {};
		\node [style=white dot] (25)  at (0.188, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (24.center);
		\draw (21) to (23.center);
		\draw (25) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-projector/triangle-projector_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (36)  at (0.0, 0.0) {$0$};
		\node [style=none] (37)  at (0.0, -0.625) {};
		\node [style=none] (38)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (38.center);
		\draw (36) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-through-gadget-3/triangle-through-gadget-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.613, 0.625) {};
		\node [style=none] (8)  at (-0.613, -0.625) {};
		\node [style=none] (9)  at (-0.138, 0.125) {};
		\node [style=none] (10)  at (-0.138, -0.375) {};
		\node [style=none] (11)  at (0.612, -0.375) {};
		\node [style=none] (12)  at (0.362, 0.125) {};
		\node [style=none] (13)  at (0.112, 0.625) {};
		\node [style=none] (14)  at (-0.013, -0.375) {};
		\node [style=none] (15)  at (0.362, -0.375) {};
		\node [style=none] (16)  at (-0.138, -0.125) {};
		\node [style=none] (17)  at (0.112, 0.125) {};
		\node [style=none] (18)  at (-0.388, -0.125) {};
		\node [style=none] (23)  at (-0.013, -0.625) {};
		\node [style=none] (24)  at (0.362, -0.625) {};
		\node [style=box] (25)  at (-0.263, 0.35) {$0$};
		\node [style=white dot] (26)  at (-0.613, 0.35) {};
		\node [style=white dot] (27)  at (0.112, 0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (8.center);
		\draw (9.center) to (12.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw (13.center) to (17.center);
		\draw (16.center) to (18.center);
		\draw (23.center) to (14.center);
		\draw (24.center) to (15.center);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-through-gadget-3/triangle-through-gadget-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.825, 0.75) {};
		\node [style=none] (30)  at (-0.825, -0.75) {};
		\node [style=none] (31)  at (0.075, 0.5) {};
		\node [style=none] (32)  at (0.075, 0.0) {};
		\node [style=none] (33)  at (0.825, 0.0) {};
		\node [style=none] (34)  at (0.575, 0.5) {};
		\node [style=none] (35)  at (0.325, 0.75) {};
		\node [style=none] (36)  at (0.2, 0.0) {};
		\node [style=none] (37)  at (0.575, 0.0) {};
		\node [style=none] (38)  at (0.075, 0.25) {};
		\node [style=none] (39)  at (0.325, 0.5) {};
		\node [style=none] (40)  at (-0.175, 0.25) {};
		\node [style=none] (41)  at (0.2, -0.75) {};
		\node [style=none] (42)  at (0.575, -0.75) {};
		\node [style=box] (43)  at (-0.425, -0.525) {$0$};
		\node [style=white dot] (44)  at (-0.825, -0.525) {};
		\node [style=comonoid, shape border rotate=90] (45)  at (-0.075, -0.425) {};
		\node [style=white dot] (46)  at (0.2, -0.175) {};
		\node [style=white dot] (47)  at (0.575, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (30.center);
		\draw (31.center) to (34.center);
		\draw (32.center) to (31.center);
		\draw (33.center) to (32.center);
		\draw (34.center) to (33.center);
		\draw (35.center) to (39.center);
		\draw (38.center) to (40.center);
		\draw (41.center) to (36.center);
		\draw (42.center) to (37.center);
		\draw (43) to (44);
		\draw (45) to (43);
		\draw (45) to (46);
		\draw (47) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-through-gadget-3/triangle-through-gadget-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (-0.775, 0.75) {};
		\node [style=none] (50)  at (-0.775, -0.75) {};
		\node [style=none] (51)  at (-0.075, 0.5) {};
		\node [style=none] (52)  at (-0.075, 0.0) {};
		\node [style=none] (53)  at (0.775, 0.0) {};
		\node [style=none] (54)  at (0.525, 0.5) {};
		\node [style=none] (55)  at (0.225, 0.75) {};
		\node [style=none] (56)  at (0.05, 0.0) {};
		\node [style=none] (57)  at (0.525, 0.0) {};
		\node [style=none] (58)  at (-0.075, 0.25) {};
		\node [style=none] (59)  at (0.225, 0.5) {};
		\node [style=none] (60)  at (-0.325, 0.25) {};
		\node [style=none] (61)  at (0.05, -0.75) {};
		\node [style=none] (62)  at (0.525, -0.75) {};
		\node [style=box] (63)  at (-0.375, -0.175) {$0$};
		\node [style=white dot] (64)  at (-0.775, -0.525) {};
		\node [style=white dot] (66)  at (0.05, -0.175) {};
		\node [style=white dot] (67)  at (0.525, -0.5) {};
		\node [style=box] (68)  at (-0.2, -0.575) {$0$};
		\node [style=box] (69)  at (0.3, -0.325) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (49.center) to (50.center);
		\draw (51.center) to (54.center);
		\draw (52.center) to (51.center);
		\draw (53.center) to (52.center);
		\draw (54.center) to (53.center);
		\draw (55.center) to (59.center);
		\draw (58.center) to (60.center);
		\draw (61.center) to (56.center);
		\draw (62.center) to (57.center);
		\draw (63) to (64);
		\draw (63) to (66);
		\draw (67) to (66);
		\draw (68) to (64);
		\draw (68) to (67);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-through-gadget-3/triangle-through-gadget-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71)  at (-0.637, 0.75) {};
		\node [style=none] (72)  at (-0.637, -0.75) {};
		\node [style=none] (73)  at (-0.112, 0.5) {};
		\node [style=none] (74)  at (-0.112, 0.0) {};
		\node [style=none] (75)  at (0.637, 0.0) {};
		\node [style=none] (76)  at (0.387, 0.5) {};
		\node [style=none] (77)  at (0.138, 0.75) {};
		\node [style=none] (78)  at (0.013, 0.0) {};
		\node [style=none] (79)  at (0.387, 0.0) {};
		\node [style=none] (80)  at (-0.112, 0.25) {};
		\node [style=none] (81)  at (0.138, 0.5) {};
		\node [style=none] (82)  at (-0.362, 0.25) {};
		\node [style=none] (83)  at (0.013, -0.75) {};
		\node [style=none] (84)  at (0.387, -0.75) {};
		\node [style=box] (85)  at (-0.362, -0.175) {$0$};
		\node [style=white dot] (86)  at (-0.637, -0.525) {};
		\node [style=white dot] (87)  at (0.013, -0.175) {};
		\node [style=white dot] (88)  at (0.387, -0.5) {};
		\node [style=box] (89)  at (-0.212, -0.575) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (71.center) to (72.center);
		\draw (73.center) to (76.center);
		\draw (74.center) to (73.center);
		\draw (75.center) to (74.center);
		\draw (76.center) to (75.center);
		\draw (77.center) to (81.center);
		\draw (80.center) to (82.center);
		\draw (83.center) to (78.center);
		\draw (84.center) to (79.center);
		\draw (85) to (86);
		\draw (85) to (87);
		\draw (89) to (86);
		\draw (89) to (88);
	\end{pgfonlayer}
\end{tikzpicture}
